Frequency extraction for BEM-matrices arising from the 3D scalar Helmholtz equation

The discretisation of boundary integral equations for the scalar Helmholtz equation leads to large dense linear systems. Efficient boundary element methods (BEM), such as the fast multipole method (FMM) and $\Hmat$ based methods, focus on structured low-rank approximations of subblocks in these systems. It is known that the ranks of these subblocks increase linearly with the wavenumber. We explore a data-sparse representation of BEM-matrices valid for a range of frequencies, based on extracting the known phase of the Green's function. Algebraically, this leads to a Hadamard product of a frequency matrix with an $\Hmat$. We show that the frequency dependency of this $\Hmat$ can be determined using a small number of frequency samples, even for geometrically complex three-dimensional scattering obstacles. We describe an efficient construction of the representation by combining adaptive cross approximation with adaptive rational approximation in the continuous frequency dimension. We show that our data-sparse representation allows to efficiently sample the full BEM-matrix at any given frequency, and as such it may be useful as part of an efficient sweeping routine.

==> A_ij_im.dat <==
20 -2.52555e-10
20.15 -4.58927e-10
20.3 -4.98197e-10
20.45 -3.06984e-10
20.6 -3.96996e-10
20.75 -5.78303e-10
20.9 -5.96015e-10
21.05 -3.92977e-10
21.2 -7.26329e-10
21.35 -6.06878e-10
21.5 -6.76729e-10
21.65 -5.91675e-10
21.8 -5.35434e-10
21.95 -5.45003e-10
22.1 -5.51528e-10
22.25 -4.48058e-10
22.4 -2.94224e-10
22.55 -3.58488e-10
22.7 -4.18283e-10
22.85 -1.32995e-10
23 -6.74487e-11
23.15 -2.11824e-11
23.3 2.90309e-10
23.45 1.59883e-10
23.6 2.98119e-10
23.75 2.16919e-10
23.9 3.28995e-10
24.05 4.46577e-10
24.2 4.3389e-10
24.35 6.83049e-10
24.5 5.3829e-10
24.65 5.33266e-10
24.8 6.69605e-10
24.95 6.78303e-10
25.1 8.06571e-10
25.25 7.10215e-10
25.4 7.88327e-10
25.55 5.70289e-10
25.7 6.41427e-10
25.85 6.01126e-10
26 4.57902e-10
26.15 7.45858e-10
26.3 4.39398e-10
26.45 1.84801e-10
26.6 1.27343e-10
26.75 3.9561e-10
26.9 1.32141e-10
27.05 3.49179e-10
27.2 -2.28009e-10
27.35 -1.21913e-10
27.5 -3.79006e-11
27.65 -3.76944e-10
27.8 -4.9575e-10
27.95 -6.24927e-10
28.1 -4.90549e-10
28.25 -6.16884e-10
28.4 -5.9899e-10
28.55 -7.19303e-10
28.7 -7.4994e-10
28.85 -6.41757e-10
29 -7.57463e-10
29.15 -7.44232e-10
29.3 -7.71812e-10
29.45 -5.32667e-10
29.6 -5.16609e-10
29.75 -2.85649e-10
29.9 -4.55662e-10
30.05 -2.84411e-10
30.2 -5.16043e-10
30.35 -1.15274e-10
30.5 -1.14103e-10
30.65 -4.45829e-11
30.8 -5.59667e-11
30.95 1.1979e-10
31.1 1.60785e-10
31.25 2.83271e-10
31.4 2.60814e-10
31.55 5.27409e-10
31.7 3.4319e-10
31.85 3.24737e-10
32 5.93899e-10
32.15 5.43649e-10
32.3 4.75541e-10
32.45 5.77571e-10
32.6 4.21335e-10
32.75 5.44449e-10
32.9 2.07856e-10
33.05 7.95488e-10
33.2 3.7114e-10
33.35 5.34284e-10
33.5 6.64682e-10
33.65 2.89749e-10
33.8 4.87116e-10
33.95 5.30134e-10
34.1 4.19767e-10
34.25 2.72805e-10
34.4 2.00466e-10
34.55 1.3581e-10
34.7 5.42663e-11
34.85 -2.18658e-10
35 2.08737e-10
35.15 -3.04557e-10
35.3 -3.93023e-10
35.45 -3.04861e-10
35.6 -7.35209e-10
35.75 -7.1718e-10
35.9 -6.54604e-10
36.05 -2.84823e-10
36.2 -4.77218e-10
36.35 -4.21022e-10
36.5 -3.30883e-10
36.65 -4.77449e-10
36.8 -5.78554e-10
36.95 -5.4711e-10
37.1 -5.2699e-10
37.25 -5.95837e-10
37.4 -4.33176e-10
37.55 -4.25123e-10
37.7 4.45635e-11
37.85 -1.61259e-11
38 -7.5995e-11
38.15 -3.93336e-10
38.3 -4.19253e-10
38.45 -1.07703e-10
38.6 -2.04936e-10
38.75 -2.31819e-11
38.9 3.18299e-10
39.05 6.06644e-10
39.2 6.92426e-10
39.35 4.84429e-10
39.5 4.91284e-10
39.65 4.53397e-10
39.8 4.24567e-10
39.95 6.58263e-10
40.1 5.16672e-10
40.25 7.52199e-10
40.4 5.93138e-10
40.55 1.85585e-10
40.7 4.66551e-10
40.85 3.10238e-10
41 5.8864e-10
41.15 4.13399e-10
41.3 4.8339e-10
41.45 1.84451e-10
41.6 4.75524e-10
41.75 2.55494e-10
41.9 3.40385e-10
42.05 -3.74394e-10
42.2 5.96969e-11
42.35 3.54671e-10
42.5 6.38166e-10
42.65 -3.1077e-11
42.8 -1.78708e-10
42.95 -7.15714e-11
43.1 -2.46477e-10
43.25 -3.18111e-10
43.4 -6.27246e-10
43.55 9.94602e-11
43.7 -4.70872e-10
43.85 -1.12724e-10
44 -7.87486e-10
44.15 -6.03656e-10
44.3 -5.1703e-10
44.45 -9.0173e-10
44.6 -9.81319e-10
44.75 -7.9739e-10
44.9 -3.57906e-10
45.05 -3.12584e-10
45.2 -4.85565e-10
45.35 -5.0424e-10
45.5 -5.52512e-10
45.65 -7.67634e-10
45.8 1.32039e-11
45.95 -4.39868e-10
46.1 -4.84131e-10
46.25 -1.82808e-10
46.4 -3.71934e-10
46.55 1.71148e-10
46.7 1.85759e-11
46.85 -2.44095e-11
47 1.06422e-09
47.15 3.72172e-10
47.3 -4.99216e-11
47.45 2.24387e-10
47.6 6.6138e-10
47.75 1.07399e-09
47.9 6.60131e-10
48.05 7.12656e-10
48.2 4.22086e-10
48.35 6.522e-10
48.5 2.76924e-10
48.65 1.43073e-10
48.8 4.61471e-10
48.95 7.36358e-10
49.1 5.15211e-10
49.25 3.75171e-10
49.4 1.20243e-10
49.55 3.81055e-10
49.7 -1.4746e-11
49.85 4.33666e-10
50 1.56438e-10
50.15 3.3438e-10
50.3 -5.21931e-10
50.45 1.48087e-10
50.6 4.81098e-11
50.75 -1.45273e-10
50.9 -1.85929e-10
51.05 -7.45529e-10
51.2 -5.63976e-10
51.35 -8.37266e-10
51.5 -2.72008e-10
51.65 -3.01898e-10
51.8 -5.05425e-10
51.95 -9.2899e-10
52.1 -3.56355e-10
52.25 -4.72874e-10
52.4 -7.71376e-10
52.55 -6.53591e-10
52.7 -2.58691e-10
52.85 -5.24675e-10
53 -6.97898e-10
53.15 -7.06338e-10
53.3 5.48126e-10
53.45 4.70713e-10
53.6 -4.03843e-10
53.75 -2.33432e-10
53.9 -3.75572e-10
54.05 -8.15617e-11
54.2 5.85225e-10
54.35 2.20818e-10
54.5 3.36886e-10
54.65 -1.52762e-10
54.8 2.61392e-10
54.95 6.38411e-10
55.1 2.8125e-10
55.25 8.25263e-10
55.4 3.65199e-11
55.55 1.06342e-09
55.7 9.39948e-10
55.85 8.1697e-10
56 8.91702e-10
56.15 1.34983e-10
56.3 1.65695e-10
56.45 1.52459e-09
56.6 3.13532e-10
56.75 4.57261e-10
56.9 2.85406e-10
57.05 9.92015e-10
57.2 1.12417e-10
57.35 5.72682e-11
57.5 1.22774e-10
57.65 4.01713e-10
57.8 -2.41224e-10
57.95 -3.05415e-10
58.1 2.27071e-13
58.25 -5.03944e-11
58.4 -3.62435e-10
58.55 -3.5893e-10
58.7 -3.80068e-10
58.85 1.44149e-10
59 1.84594e-10
59.15 -8.12151e-10
59.3 -8.39205e-10
59.45 -2.1859e-10
59.6 8.83696e-12
59.75 -5.17182e-11
59.9 -8.37794e-10
60.05 -1.01561e-09
60.2 7.60787e-11
60.35 -5.08252e-10
60.5 -6.34807e-10
60.65 -9.0889e-10
60.8 -2.54872e-10
60.95 -3.6596e-10
61.1 -6.07274e-11
61.25 -8.9415e-10
61.4 1.90769e-10
61.55 -4.44347e-10
61.7 -1.88009e-11
61.85 -1.5971e-10
62 1.31774e-10
62.15 3.26704e-10
62.3 -2.00602e-10
62.45 -8.79004e-11
62.6 1.00001e-09
62.75 3.65087e-10
62.9 2.5126e-10
63.05 5.23208e-10
63.2 1.17712e-09
63.35 4.56041e-10
63.5 5.5892e-10
63.65 1.28274e-09
63.8 8.60779e-10
63.95 7.86249e-10
64.1 -2.06532e-10
64.25 5.97339e-10
64.4 8.32103e-10
64.55 -2.10183e-10
64.7 7.54761e-10
64.85 2.04742e-10
65 5.3667e-11
65.15 2.96996e-10
65.3 8.79418e-11
65.45 -5.76966e-10
65.6 5.9617e-10
65.75 -2.38632e-10
65.9 -4.39818e-10
66.05 -4.0721e-10
66.2 -6.00016e-10
66.35 1.25407e-10
66.5 -7.48015e-10
66.65 -7.68946e-10
66.8 -1.0795e-09
66.95 -3.62719e-10
67.1 -7.30685e-10
67.25 -9.86751e-10
67.4 -8.04801e-10
67.55 -1.04979e-09
67.7 -3.19989e-10
67.85 -6.66193e-10
68 -6.75917e-10
68.15 -6.01425e-10
68.3 -7.32546e-10
68.45 -7.9042e-10
68.6 -1.1032e-10
68.75 5.91357e-10
68.9 -2.00333e-10
69.05 4.61563e-10
69.2 -3.01238e-10
69.35 2.72373e-10
69.5 7.21574e-10
69.65 -3.00729e-10
69.8 7.34855e-10
69.95 4.57145e-10
70.1 3.48261e-10
70.25 -9.67708e-11
70.4 2.99317e-10
70.55 3.80783e-10
70.7 1.67232e-09
70.85 3.62383e-10
71 1.01313e-09
71.15 3.24037e-10
71.3 8.06384e-10
71.45 2.72551e-10
71.6 3.73946e-10
71.75 -2.77534e-10
71.9 7.82542e-10
72.05 9.38772e-10
72.2 5.65398e-10
72.35 5.147e-10
72.5 8.22203e-10
72.65 7.95065e-10
72.8 1.53558e-10
72.95 4.62501e-10
73.1 -2.69777e-10
73.25 5.37887e-10
73.4 4.49669e-10
73.55 -6.46928e-11
73.7 3.57791e-10
73.85 2.27723e-10
74 -9.22062e-10
74.15 6.44411e-10
74.3 4.52829e-10
74.45 -6.94864e-10
74.6 -4.026e-10
74.75 -1.29384e-09
74.9 -4.20657e-10
75.05 -2.792e-10
75.2 -1.47794e-09
75.35 -1.05564e-09
75.5 -7.31755e-10
75.65 -2.83401e-10
75.8 -5.18111e-10
75.95 -1.26864e-10
76.1 -9.62219e-10
76.25 -8.3452e-10
76.4 -3.51299e-10
76.55 -6.6688e-10
76.7 -2.23754e-11
76.85 2.49739e-10
77 -3.94579e-10
77.15 -4.28091e-11
77.3 3.96413e-10
77.45 -2.03758e-10
77.6 5.15794e-10
77.75 -2.81145e-10
77.9 2.73894e-10
78.05 3.1015e-10
78.2 5.61665e-10
78.35 5.40095e-10
78.5 4.17884e-10
78.65 1.36576e-09
78.8 6.97121e-10
78.95 2.35248e-10
79.1 -4.60049e-11
79.25 8.84157e-10
79.4 7.76817e-10
79.55 1.07881e-09
79.7 6.37582e-10
79.85 6.85179e-10


==> A_ij_im_DLP.dat <==
20 2.91695e-09
20.15 1.61441e-09
20.3 1.80247e-09
20.45 5.582e-09
20.6 8.968e-10
20.75 9.22901e-10
20.9 1.56442e-09
21.05 6.12068e-09
21.2 2.58755e-09
21.35 3.22058e-09
21.5 2.14378e-09
21.65 4.06459e-09
21.8 3.82978e-09
21.95 1.51356e-09
22.1 4.39529e-09
22.25 4.09505e-09
22.4 5.7695e-09
22.55 7.01365e-09
22.7 3.06451e-09
22.85 7.39619e-09
23 2.4674e-10
23.15 9.42126e-09
23.3 1.15088e-08
23.45 1.30286e-08
23.6 1.61002e-08
23.75 1.54444e-08
23.9 4.33553e-09
24.05 -4.26739e-09
24.2 -5.2696e-10
24.35 9.67316e-09
24.5 -2.90493e-10
24.65 4.51204e-09
24.8 2.39257e-09
24.95 3.8838e-09
25.1 -4.36137e-10
25.25 1.24817e-09
25.4 3.66904e-09
25.55 1.80173e-09
25.7 1.57498e-09
25.85 -6.09505e-10
26 2.98649e-09
26.15 4.94063e-10
26.3 6.37492e-09
26.45 5.36971e-09
26.6 5.30858e-09
26.75 -5.09333e-10
26.9 4.76085e-09
27.05 -3.20327e-09
27.2 -2.86527e-10
27.35 -6.75826e-09
27.5 -5.63206e-09
27.65 -9.65468e-09
27.8 -1.23072e-08
27.95 -6.56151e-09
28.1 -9.07365e-10
28.25 -9.83462e-09
28.4 -1.36001e-08
28.55 -1.49168e-08
28.7 -2.70527e-09
28.85 -1.75457e-08
29 -1.21767e-08
29.15 -1.41823e-08
29.3 -1.21977e-08
29.45 -1.61835e-09
29.6 -1.59705e-08
29.75 -1.37233e-08
29.9 -1.65557e-08
30.05 -1.404e-08
30.2 -6.22352e-09
30.35 -1.13368e-09
30.5 -1.4826e-08
30.65 -5.95849e-09
30.8 1.22608e-09
30.95 -4.97049e-09
31.1 -1.95076e-09
31.25 -7.083e-09
31.4 -5.98645e-09
31.55 -1.71707e-09
31.7 5.68858e-09
31.85 -1.40544e-09
32 1.48381e-09
32.15 1.41645e-08
32.3 1.00738e-08
32.45 4.07611e-09
32.6 1.00111e-08
32.75 1.33998e-08
32.9 1.26668e-08
33.05 1.15053e-08
33.2 9.67397e-09
33.35 3.41064e-10
33.5 8.18137e-09
33.65 -7.95157e-09
33.8 9.11071e-10
33.95 7.0384e-09
34.1 6.288e-09
34.25 3.6052e-09
34.4 6.89282e-09
34.55 5.29828e-09
34.7 1.20004e-08
34.85 7.63808e-09
35 5.07325e-09
35.15 1.47203e-08
35.3 1.01396e-08
35.45 9.19202e-09
35.6 1.40761e-08
35.75 9.25519e-09
35.9 -7.05208e-09
36.05 1.66497e-08
36.2 -6.55468e-09
36.35 1.19059e-08
36.5 -3.01188e-11
36.65 -3.6508e-09
36.8 2.93797e-09
36.95 1.33481e-08
37.1 -4.38863e-09
37.25 1.24465e-08
37.4 -8.08362e-09
37.55 2.95518e-09
37.7 -1.22382e-08
37.85 -5.71488e-09
38 -7.15346e-09
38.15 -1.27561e-08
38.3 -6.42502e-09
38.45 -1.0859e-09
38.6 -9.9367e-09
38.75 -3.54489e-09
38.9 -4.55596e-09
39.05 -4.44966e-09
39.2 2.19593e-09
39.35 -9.29884e-09
39.5 -1.9865e-10
39.65 -1.19164e-08
39.8 -8.52062e-09
39.95 -3.1727e-09
40.1 3.48399e-09
40.25 5.55805e-09
40.4 -1.75562e-08
40.55 -9.9305e-09
40.7 -1.07592e-08
40.85 -8.21318e-09
41 -5.82969e-09
41.15 -2.54148e-09
41.3 -5.77222e-09
41.45 1.60084e-09
41.6 -2.66709e-08
41.75 -4.22493e-09
41.9 1.456e-08
42.05 -1.18395e-08
42.2 3.12642e-09
42.35 -7.1448e-09
42.5 1.13197e-08
42.65 -1.16486e-08
42.8 9.54027e-09
42.95 2.22999e-09
43.1 -1.38693e-08
43.25 -1.28774e-09
43.4 -4.58449e-10
43.55 -1.47963e-08
43.7 -2.02194e-09
43.85 -1.87728e-09
44 -6.7001e-09
44.15 -9.88685e-09
44.3 -8.6769e-09
44.45 -1.21186e-08
44.6 1.08894e-08
44.75 -6.70123e-09
44.9 6.60449e-09
45.05 8.53287e-09
45.2 -1.1802e-09
45.35 -3.37265e-10
45.5 5.88483e-09
45.65 1.25517e-08
45.8 1.21511e-08
45.95 -1.01943e-08
46.1 5.77658e-09
46.25 4.80403e-09
46.4 1.26733e-08
46.55 8.40477e-09
46.7 4.78834e-09
46.85 2.26019e-08
47 1.10967e-08
47.15 2.36331e-09
47.3 6.67784e-09
47.45 1.96265e-08
47.6 9.73507e-09
47.75 6.36687e-10
47.9 9.56487e-09
48.05 -6.48571e-09
48.2 7.52795e-09
48.35 9.78271e-09
48.5 -7.10854e-09
48.65 8.65666e-09
48.8 -1.3673e-08
48.95 -7.9066e-09
49.1 9.67848e-10
49.25 4.06524e-09
49.4 1.07618e-08
49.55 -1.79151e-08
49.7 1.37429e-08
49.85 3.70458e-09
50 8.30212e-09
50.15 -1.44427e-08
50.3 -6.29212e-09
50.45 -1.52347e-08
50.6 9.83682e-09
50.75 -1.9962e-08
50.9 -1.20666e-08
51.05 -1.64715e-08
51.2 -3.13036e-09
51.35 -5.78144e-09
51.5 -4.41018e-09
51.65 -2.32126e-09
51.8 -9.98362e-09
51.95 -6.48323e-09
52.1 6.99344e-09
52.25 -2.33186e-08
52.4 -1.22775e-08
52.55 -2.1156e-08
52.7 -1.66687e-09
52.85 -7.55147e-09
53 -1.67071e-09
53.15 2.4918e-09
53.3 1.2458e-08
53.45 1.1667e-08
53.6 -1.66363e-08
53.75 -9.632e-09
53.9 -6.18727e-09
54.05 -1.17528e-09
54.2 -1.16309e-08
54.35 -2.07117e-09
54.5 6.08001e-09
54.65 -1.65525e-08
54.8 -3.46714e-10
54.95 -7.74994e-09
55.1 -3.394e-09
55.25 -2.35742e-09
55.4 2.04704e-08
55.55 -1.07325e-08
55.7 -1.11679e-08
55.85 2.24787e-09
56 5.27909e-10
56.15 8.42798e-09
56.3 1.18024e-08
56.45 2.23002e-08
56.6 1.84096e-09
56.75 -8.94487e-09
56.9 -7.84779e-09
57.05 1.92487e-08
57.2 1.12047e-08
57.35 1.99014e-08
57.5 2.08403e-08
57.65 5.66441e-09
57.8 -1.02105e-08
57.95 -9.07605e-09
58.1 -2.91966e-09
58.25 3.11188e-09
58.4 1.48583e-08
58.55 -1.40976e-08
58.7 -1.46043e-08
58.85 1.42374e-08
59 1.78914e-08
59.15 1.34765e-09
59.3 8.69464e-09
59.45 -1.50583e-08
59.6 7.93425e-09
59.75 1.55626e-08
59.9 -7.2925e-09
60.05 1.71347e-08
60.2 9.93023e-09
60.35 6.86997e-09
60.5 1.25592e-08
60.65 -1.63626e-08
60.8 6.03243e-09
60.95 -8.37332e-09
61.1 1.80169e-08
61.25 -1.07593e-08
61.4 6.22506e-09
61.55 2.63975e-09
61.7 -2.52988e-08
61.85 -1.21634e-08
62 1.12262e-08
62.15 -1.34474e-08
62.3 -3.07339e-08
62.45 -3.81607e-09
62.6 -1.21752e-08
62.75 -1.43852e-08
62.9 2.06989e-09
63.05 1.05534e-08
63.2 -7.49915e-09
63.35 -1.25332e-08
63.5 -1.99957e-08
63.65 -2.0174e-08
63.8 -2.55512e-08
63.95 -2.7251e-08
64.1 -1.32136e-08
64.25 -1.34489e-08
64.4 -1.55716e-08
64.55 -6.49203e-09
64.7 -2.62724e-08
64.85 -6.42343e-09
65 -1.9386e-08
65.15 2.1062e-09
65.3 -1.95362e-08
65.45 3.89432e-10
65.6 -1.37497e-08
65.75 -5.02955e-09
65.9 -1.6292e-09
66.05 -2.47384e-08
66.2 2.31979e-08
66.35 7.69357e-09
66.5 -2.29083e-09
66.65 -2.39599e-09
66.8 1.43104e-08
66.95 2.27048e-08
67.1 -5.73983e-10
67.25 2.23487e-08
67.4 1.87916e-08
67.55 2.30525e-08
67.7 2.91332e-09
67.85 2.55977e-08
68 2.46595e-08
68.15 -2.03532e-09
68.3 -1.76142e-08
68.45 -3.31488e-08
68.6 6.56202e-09
68.75 4.26495e-08
68.9 1.40359e-08
69.05 -5.31439e-09
69.2 6.42588e-09
69.35 -6.71439e-09
69.5 8.29364e-09
69.65 2.86551e-08
69.8 1.6928e-08
69.95 4.17847e-08
70.1 2.5302e-08
70.25 -1.3495e-08
70.4 9.70799e-09
70.55 1.04619e-10
70.7 2.63466e-08
70.85 4.39715e-08
71 9.14727e-09
71.15 -6.51348e-09
71.3 -3.16236e-09
71.45 1.26135e-08
71.6 1.30938e-08
71.75 2.98131e-08
71.9 -1.3774e-08
72.05 2.29514e-09
72.2 -3.40002e-09
72.35 8.77138e-09
72.5 1.58949e-09
72.65 -2.31439e-09
72.8 1.43888e-08
72.95 -2.17671e-08
73.1 2.38443e-08
73.25 -1.74179e-08
73.4 -2.87252e-08
73.55 8.96619e-09
73.7 -2.22958e-08
73.85 -8.53548e-09
74 -5.49817e-09
74.15 -1.38117e-08
74.3 2.61103e-08
74.45 2.87825e-09
74.6 -2.91949e-08
74.75 -2.05998e-08
74.9 -5.88877e-09
75.05 -8.31266e-09
75.2 -5.3244e-08
75.35 -3.16267e-10
75.5 -1.61002e-09
75.65 -4.18765e-08
75.8 -2.23686e-08
75.95 5.57949e-09
76.1 -8.64382e-10
76.25 1.00887e-08
76.4 -3.07445e-08
76.55 -2.10121e-08
76.7 1.79982e-09
76.85 6.51674e-09
77 -3.80792e-08
77.15 -3.59392e-09
77.3 2.63029e-08
77.45 1.39774e-08
77.6 2.62539e-08
77.75 7.25829e-09
77.9 2.55402e-08
78.05 -6.75046e-09
78.2 1.26025e-08
78.35 1.24839e-08
78.5 7.40654e-09
78.65 1.60781e-09
78.8 3.15251e-08
78.95 -2.84949e-09
79.1 3.10188e-08
79.25 1.1381e-08
79.4 3.1708e-08
79.55 1.29432e-08
79.7 7.48988e-09
79.85 2.04667e-08


==> A_ij_im_bf.dat <==
20 -2.38003e-10
20.15 -3.02962e-10
20.3 -3.635e-10
20.45 -4.18734e-10
20.6 -4.67859e-10
20.75 -5.10158e-10
20.9 -5.45014e-10
21.05 -5.71918e-10
21.2 -5.90479e-10
21.35 -6.00425e-10
21.5 -6.01611e-10
21.65 -5.94021e-10
21.8 -5.77765e-10
21.95 -5.53081e-10
22.1 -5.20328e-10
22.25 -4.79985e-10
22.4 -4.3264e-10
22.55 -3.78984e-10
22.7 -3.19801e-10
22.85 -2.55952e-10
23 -1.88371e-10
23.15 -1.18042e-10
23.3 -4.59929e-11
23.45 2.67265e-11
23.6 9.90548e-11
23.75 1.69937e-10
23.9 2.38339e-10
24.05 3.03263e-10
24.2 3.63762e-10
24.35 4.18953e-10
24.5 4.68031e-10
24.65 5.10281e-10
24.8 5.45085e-10
24.95 5.71938e-10
25.1 5.90446e-10
25.25 6.00339e-10
25.4 6.01475e-10
25.55 5.93836e-10
25.7 5.77534e-10
25.85 5.52807e-10
26 5.20016e-10
26.15 4.79638e-10
26.3 4.32265e-10
26.45 3.78586e-10
26.6 3.19385e-10
26.75 2.55525e-10
26.9 1.87939e-10
27.05 1.17613e-10
27.2 4.55713e-11
27.35 -2.71335e-11
27.5 -9.94411e-11
27.65 -1.70297e-10
27.8 -2.38667e-10
27.95 -3.03554e-10
28.1 -3.64011e-10
28.25 -4.19157e-10
28.4 -4.68187e-10
28.55 -5.10386e-10
28.7 -5.45139e-10
28.85 -5.71938e-10
29 -5.90393e-10
29.15 -6.00234e-10
29.3 -6.01319e-10
29.45 -5.93631e-10
29.6 -5.77284e-10
29.75 -5.52515e-10
29.9 -5.19686e-10
30.05 -4.79276e-10
30.2 -4.31875e-10
30.35 -3.78175e-10
30.5 -3.18958e-10
30.65 -2.5509e-10
30.8 -1.87501e-10
30.95 -1.17179e-10
31.1 -4.51483e-11
31.25 2.75395e-11
31.4 9.98241e-11
31.55 1.70651e-10
31.7 2.38987e-10
31.85 3.03835e-10
32 3.64249e-10
32.15 4.19348e-10
32.3 4.68328e-10
32.45 5.10475e-10
32.6 5.45174e-10
32.75 5.71919e-10
32.9 5.9032e-10
33.05 6.00109e-10
33.2 6.01143e-10
33.35 5.93407e-10
33.5 5.77014e-10
33.65 5.52204e-10
33.8 5.19339e-10
33.95 4.78898e-10
34.1 4.31471e-10
34.25 3.77751e-10
34.4 3.18521e-10
34.55 2.54646e-10
34.7 1.87057e-10
34.85 1.16741e-10
35 4.47238e-11
35.15 -2.79446e-11
35.3 -1.00204e-10
35.45 -1.70999e-10
35.6 -2.39299e-10
35.75 -3.04105e-10
35.9 -3.64474e-10
36.05 -4.19525e-10
36.2 -4.68454e-10
36.35 -5.10547e-10
36.5 -5.45192e-10
36.65 -5.71882e-10
36.8 -5.90229e-10
36.95 -5.99964e-10
37.1 -6.00947e-10
37.25 -5.93163e-10
37.4 -5.76726e-10
37.55 -5.51876e-10
37.7 -5.18975e-10
37.85 -4.78504e-10
38 -4.31053e-10
38.15 -3.77315e-10
38.3 -3.18074e-10
38.45 -2.54194e-10
38.6 -1.86607e-10
38.75 -1.163e-10
38.9 -4.4298e-11
39.05 2.83486e-11
39.2 1.0058e-10
39.35 1.71342e-10
39.5 2.39603e-10
39.65 3.04366e-10
39.8 3.64688e-10
39.95 4.19688e-10
40.1 4.68563e-10
40.25 5.10602e-10
40.4 5.45191e-10
40.55 5.71826e-10
40.7 5.90117e-10
40.85 5.998e-10
41 6.00732e-10
41.15 5.929e-10
41.3 5.76419e-10
41.45 5.51529e-10
41.6 5.18594e-10
41.75 4.78094e-10
41.9 4.30621e-10
42.05 3.76867e-10
42.2 3.17616e-10
42.35 2.53734e-10
42.5 1.86151e-10
42.65 1.15855e-10
42.8 4.38708e-11
42.95 -2.87516e-11
43.1 -1.00953e-10
43.25 -1.71679e-10
43.4 -2.39898e-10
43.55 -3.04617e-10
43.7 -3.64889e-10
43.85 -4.19836e-10
44 -4.68658e-10
44.15 -5.1064e-10
44.3 -5.45173e-10
44.45 -5.7175e-10
44.6 -5.89987e-10
44.75 -5.99615e-10
44.9 -6.00496e-10
45.05 -5.92617e-10
45.2 -5.76092e-10
45.35 -5.51164e-10
45.5 -5.18196e-10
45.65 -4.77669e-10
45.8 -4.30175e-10
45.95 -3.76406e-10
46.1 -3.17148e-10
46.25 -2.53265e-10
46.4 -1.85689e-10
46.55 -1.15407e-10
46.7 -4.34423e-11
46.85 2.91535e-11
47 1.01322e-10
47.15 1.7201e-10
47.3 2.40186e-10
47.45 3.04857e-10
47.6 3.65078e-10
47.75 4.19971e-10
47.9 4.68736e-10
48.05 5.10662e-10
48.2 5.45136e-10
48.35 5.71656e-10
48.5 5.89836e-10
48.65 5.99411e-10
48.8 6.00241e-10
48.95 5.92314e-10
49.1 5.75747e-10
49.25 5.50781e-10
49.4 5.17781e-10
49.55 4.77228e-10
49.7 4.29714e-10
49.85 3.75933e-10
50 3.1667e-10
50.15 2.52788e-10
50.3 1.85221e-10
50.45 1.14954e-10
50.6 4.30125e-11
50.75 -2.95543e-11
50.9 -1.01688e-10
51.05 -1.72335e-10
51.2 -2.40466e-10
51.35 -3.05087e-10
51.5 -3.65255e-10
51.65 -4.20092e-10
51.8 -4.688e-10
51.95 -5.10666e-10
52.1 -5.45081e-10
52.25 -5.71543e-10
52.4 -5.89667e-10
52.55 -5.99187e-10
52.7 -5.99966e-10
52.85 -5.91993e-10
53 -5.75383e-10
53.15 -5.5038e-10
53.3 -5.17349e-10
53.45 -4.76771e-10
53.6 -4.2924e-10
53.75 -3.75448e-10
53.9 -3.16181e-10
54.05 -2.52303e-10
54.2 -1.84747e-10
54.35 -1.14498e-10
54.5 -4.25814e-11
54.65 2.9954e-11
54.8 1.0205e-10
54.95 1.72655e-10
55.1 2.40738e-10
55.25 3.05307e-10
55.4 3.6542e-10
55.55 4.20199e-10
55.7 4.68847e-10
55.85 5.10653e-10
56 5.45009e-10
56.15 5.71412e-10
56.3 5.89478e-10
56.45 5.98944e-10
56.6 5.99671e-10
56.75 5.91651e-10
56.9 5.75e-10
57.05 5.49961e-10
57.2 5.169e-10
57.35 4.76299e-10
57.5 4.28751e-10
57.65 3.7495e-10
57.8 3.15682e-10
57.95 2.5181e-10
58.1 1.84267e-10
58.25 1.14039e-10
58.4 4.21491e-11
58.55 -3.03526e-11
58.7 -1.02409e-10
58.85 -1.72968e-10
59 -2.41002e-10
59.15 -3.05517e-10
59.3 -3.65572e-10
59.45 -4.20293e-10
59.6 -4.68879e-10
59.75 -5.10624e-10
59.9 -5.44918e-10
60.05 -5.71261e-10
60.2 -5.89269e-10
60.35 -5.9868e-10
60.5 -5.99357e-10
60.65 -5.9129e-10
60.8 -5.74598e-10
60.95 -5.49524e-10
61.1 -5.16434e-10
61.25 -4.75811e-10
61.4 -4.28249e-10
61.55 -3.74441e-10
61.7 -3.15172e-10
61.85 -2.51309e-10
62 -1.83781e-10
62.15 -1.13575e-10
62.3 -4.17156e-11
62.45 3.075e-11
62.6 1.02764e-10
62.75 1.73276e-10
62.9 2.41257e-10
63.05 3.05716e-10
63.2 3.65713e-10
63.35 4.20372e-10
63.5 4.68896e-10
63.65 5.10578e-10
63.8 5.44809e-10
63.95 5.71091e-10
64.1 5.89041e-10
64.25 5.98397e-10
64.4 5.99023e-10
64.55 5.9091e-10
64.7 5.74177e-10
64.85 5.49068e-10
65 5.15951e-10
65.15 4.75308e-10
65.3 4.27732e-10
65.45 3.73919e-10
65.6 3.14653e-10
65.75 2.50799e-10
65.9 1.83289e-10
66.05 1.13109e-10
66.2 4.12808e-11
66.35 -3.11462e-11
66.5 -1.03116e-10
66.65 -1.73578e-10
66.8 -2.41505e-10
66.95 -3.05906e-10
67.1 -3.65841e-10
67.25 -4.20437e-10
67.4 -4.68897e-10
67.55 -5.10514e-10
67.7 -5.44682e-10
67.85 -5.70903e-10
68 -5.88794e-10
68.15 -5.98094e-10
68.3 -5.98669e-10
68.45 -5.9051e-10
68.6 -5.73737e-10
68.75 -5.48595e-10
68.9 -5.15451e-10
69.05 -4.74789e-10
69.2 -4.27202e-10
69.35 -3.73385e-10
69.5 -3.14123e-10
69.65 -2.50282e-10
69.8 -1.82792e-10
69.95 -1.12638e-10
70.1 -4.08449e-11
70.25 3.15413e-11
70.4 1.03464e-10
70.55 1.73874e-10
70.7 2.41744e-10
70.85 3.06085e-10
71 3.65957e-10
71.15 4.20488e-10
71.3 4.68883e-10
71.45 5.10434e-10
71.6 5.44538e-10
71.75 5.70696e-10
71.9 5.88527e-10
72.05 5.97772e-10
72.2 5.98296e-10
72.35 5.90091e-10
72.5 5.73279e-10
72.65 5.48104e-10
72.8 5.14934e-10
72.95 4.74254e-10
73.1 4.26658e-10
73.25 3.72839e-10
73.4 3.13583e-10
73.55 2.49756e-10
73.7 1.82288e-10
73.85 1.12165e-10
74 4.04078e-11
74.15 -3.1935e-11
74.3 -1.03809e-10
74.45 -1.74164e-10
74.6 -2.41976e-10
74.75 -3.06254e-10
74.9 -3.66062e-10
75.05 -4.20526e-10
75.2 -4.68853e-10
75.35 -5.10338e-10
75.5 -5.44375e-10
75.65 -5.7047e-10
75.8 -5.88241e-10
75.95 -5.9743e-10
76.1 -5.97903e-10
76.25 -5.89653e-10
76.4 -5.72802e-10
76.55 -5.47595e-10
76.7 -5.14401e-10
76.85 -4.73705e-10
77 -4.26099e-10
77.15 -3.72281e-10
77.3 -3.13033e-10
77.45 -2.49223e-10
77.6 -1.81779e-10
77.75 -1.11687e-10
77.9 -3.99696e-11
78.05 3.23276e-11
78.2 1.0415e-10
78.35 1.74449e-10
78.5 2.42199e-10
78.65 3.06413e-10
78.8 3.66153e-10
78.95 4.20549e-10
79.1 4.68807e-10
79.25 5.10224e-10
79.4 5.44195e-10
79.55 5.70225e-10
79.7 5.87936e-10
79.85 5.97068e-10


==> A_ij_im_bf_DLP.dat <==
20 1.54511e-09
20.15 2.2784e-09
20.3 3.00682e-09
20.45 3.72517e-09
20.6 4.4282e-09
20.75 5.11075e-09
20.9 5.76768e-09
21.05 6.394e-09
21.2 6.98485e-09
21.35 7.53555e-09
21.5 8.04166e-09
21.65 8.49897e-09
21.8 8.90358e-09
21.95 9.25192e-09
22.1 9.54075e-09
22.25 9.76722e-09
22.4 9.9289e-09
22.55 1.00238e-08
22.7 1.00503e-08
22.85 1.00073e-08
23 9.89423e-09
23.15 9.71096e-09
23.3 9.45785e-09
23.45 9.13577e-09
23.6 8.74611e-09
23.75 8.29073e-09
23.9 7.77199e-09
24.05 7.19275e-09
24.2 6.55631e-09
24.35 5.86642e-09
24.5 5.12727e-09
24.65 4.34344e-09
24.8 3.51988e-09
24.95 2.66189e-09
25.1 1.77507e-09
25.25 8.65301e-10
25.4 -6.13168e-11
25.55 -9.98482e-10
25.7 -1.93975e-09
25.85 -2.87857e-09
26 -3.80832e-09
26.15 -4.7224e-09
26.3 -5.6142e-09
26.45 -6.47724e-09
26.6 -7.30513e-09
26.75 -8.09167e-09
26.9 -8.8309e-09
27.05 -9.5171e-09
27.2 -1.01449e-08
27.35 -1.07092e-08
27.5 -1.12054e-08
27.65 -1.16293e-08
27.8 -1.1977e-08
27.95 -1.22455e-08
28.1 -1.24318e-08
28.25 -1.25339e-08
28.4 -1.25501e-08
28.55 -1.24794e-08
28.7 -1.23214e-08
28.85 -1.20763e-08
29 -1.17448e-08
29.15 -1.13284e-08
29.3 -1.08292e-08
29.45 -1.02497e-08
29.6 -9.59316e-09
29.75 -8.86346e-09
29.9 -8.06492e-09
30.05 -7.20243e-09
30.2 -6.28136e-09
30.35 -5.30758e-09
30.5 -4.28735e-09
30.65 -3.22736e-09
30.8 -2.1346e-09
30.95 -1.0164e-09
31.1 1.19696e-10
31.25 1.26592e-09
31.4 2.41436e-09
31.55 3.55703e-09
31.7 4.6859e-09
31.85 5.79296e-09
32 6.87027e-09
32.15 7.91004e-09
32.3 8.90467e-09
32.45 9.84678e-09
32.6 1.07293e-08
32.75 1.15456e-08
32.9 1.22893e-08
33.05 1.29546e-08
33.2 1.35361e-08
33.35 1.4029e-08
33.5 1.44291e-08
33.65 1.47327e-08
33.8 1.49369e-08
33.95 1.50394e-08
34.1 1.50385e-08
34.25 1.49334e-08
34.4 1.47238e-08
34.55 1.44104e-08
34.7 1.39943e-08
34.85 1.34777e-08
35 1.28632e-08
35.15 1.21543e-08
35.3 1.13551e-08
35.45 1.04705e-08
35.6 9.50579e-09
35.75 8.46711e-09
35.9 7.36105e-09
36.05 6.19475e-09
36.2 4.97585e-09
36.35 3.71238e-09
36.5 2.41278e-09
36.65 1.08581e-09
36.8 -2.59512e-10
36.95 -1.61398e-09
37.1 -2.96822e-09
37.25 -4.31282e-09
37.4 -5.63834e-09
37.55 -6.93538e-09
37.7 -8.1947e-09
37.85 -9.40723e-09
38 -1.05642e-08
38.15 -1.1657e-08
38.3 -1.26776e-08
38.45 -1.36184e-08
38.6 -1.44721e-08
38.75 -1.52322e-08
38.9 -1.58926e-08
39.05 -1.6448e-08
39.2 -1.68937e-08
39.35 -1.72257e-08
39.5 -1.74409e-08
39.65 -1.7537e-08
39.8 -1.75122e-08
39.95 -1.7366e-08
40.1 -1.70984e-08
40.25 -1.67103e-08
40.4 -1.62036e-08
40.55 -1.55809e-08
40.7 -1.48457e-08
40.85 -1.40023e-08
41 -1.30558e-08
41.15 -1.20119e-08
41.3 -1.08772e-08
41.45 -9.65896e-09
41.6 -8.36507e-09
41.75 -7.00396e-09
41.9 -5.58461e-09
42.05 -4.11647e-09
42.2 -2.6094e-09
42.35 -1.07361e-09
42.5 4.80446e-10
42.65 2.04208e-09
42.8 3.60049e-09
42.95 5.14483e-09
43.1 6.66427e-09
43.25 8.14806e-09
43.4 9.58566e-09
43.55 1.09668e-08
43.7 1.22814e-08
43.85 1.35199e-08
44 1.46732e-08
44.15 1.57327e-08
44.3 1.66905e-08
44.45 1.75391e-08
44.6 1.82719e-08
44.75 1.88831e-08
44.9 1.93676e-08
45.05 1.97213e-08
45.2 1.99407e-08
45.35 2.00235e-08
45.5 1.99682e-08
45.65 1.97742e-08
45.8 1.94421e-08
45.95 1.89732e-08
46.1 1.83699e-08
46.25 1.76355e-08
46.4 1.67743e-08
46.55 1.57914e-08
46.7 1.46929e-08
46.85 1.34857e-08
47 1.21775e-08
47.15 1.07766e-08
47.3 9.29229e-09
47.45 7.73432e-09
47.6 6.11302e-09
47.75 4.43928e-09
47.9 2.72437e-09
48.05 9.79948e-10
48.2 -7.82054e-10
48.35 -2.54952e-09
48.5 -4.3102e-09
48.65 -6.05184e-09
48.8 -7.76223e-09
48.95 -9.42931e-09
49.1 -1.10412e-08
49.25 -1.25865e-08
49.4 -1.4054e-08
49.55 -1.5433e-08
49.7 -1.67134e-08
49.85 -1.78858e-08
50 -1.89414e-08
50.15 -1.98722e-08
50.3 -2.06709e-08
50.45 -2.13312e-08
50.6 -2.18478e-08
50.75 -2.22162e-08
50.9 -2.2433e-08
51.05 -2.24958e-08
51.2 -2.24032e-08
51.35 -2.2155e-08
51.5 -2.17521e-08
51.65 -2.11963e-08
51.8 -2.04905e-08
51.95 -1.9639e-08
52.1 -1.86466e-08
52.25 -1.75195e-08
52.4 -1.62648e-08
52.55 -1.48903e-08
52.7 -1.34051e-08
52.85 -1.18188e-08
53 -1.01417e-08
53.15 -8.38505e-09
53.3 -6.56058e-09
53.45 -4.68056e-09
53.6 -2.75771e-09
53.75 -8.05144e-10
53.9 1.16377e-09
54.05 3.13545e-09
54.2 5.09625e-09
54.35 7.03251e-09
54.5 8.93066e-09
54.65 1.07773e-08
54.8 1.25594e-08
54.95 1.42642e-08
55.1 1.58795e-08
55.25 1.73936e-08
55.4 1.87955e-08
55.55 2.00748e-08
55.7 2.1222e-08
55.85 2.22284e-08
56 2.30864e-08
56.15 2.37891e-08
56.3 2.4331e-08
56.45 2.47073e-08
56.6 2.49146e-08
56.75 2.49507e-08
56.9 2.48142e-08
57.05 2.45054e-08
57.2 2.40254e-08
57.35 2.33767e-08
57.5 2.25628e-08
57.65 2.15887e-08
57.8 2.04602e-08
57.95 1.91844e-08
58.1 1.77693e-08
58.25 1.62241e-08
58.4 1.45587e-08
58.55 1.27843e-08
58.7 1.09124e-08
58.85 8.95553e-09
59 6.92691e-09
59.15 4.84021e-09
59.3 2.7096e-09
59.45 5.49623e-10
59.6 -1.62489e-09
59.75 -3.79894e-09
59.9 -5.95745e-09
60.05 -8.08539e-09
60.2 -1.01679e-08
60.35 -1.21902e-08
60.5 -1.41381e-08
60.65 -1.59977e-08
60.8 -1.77556e-08
60.95 -1.93993e-08
61.1 -2.09167e-08
61.25 -2.22967e-08
61.4 -2.35292e-08
61.55 -2.46048e-08
61.7 -2.55153e-08
61.85 -2.62536e-08
62 -2.68139e-08
62.15 -2.71913e-08
62.3 -2.73825e-08
62.45 -2.73851e-08
62.6 -2.71982e-08
62.75 -2.68224e-08
62.9 -2.62592e-08
63.05 -2.55117e-08
63.2 -2.45843e-08
63.35 -2.34825e-08
63.5 -2.22131e-08
63.65 -2.07842e-08
63.8 -1.92049e-08
63.95 -1.74854e-08
64.1 -1.56371e-08
64.25 -1.36721e-08
64.4 -1.16035e-08
64.55 -9.44524e-09
64.7 -7.21177e-09
64.85 -4.91826e-09
65 -2.58032e-09
65.15 -2.13943e-10
65.3 2.1646e-09
65.45 4.53889e-09
65.6 6.89246e-09
65.75 9.20891e-09
65.9 1.1472e-08
66.05 1.36659e-08
66.2 1.5775e-08
66.35 1.77844e-08
66.5 1.96796e-08
66.65 2.14472e-08
66.8 2.30741e-08
66.95 2.45487e-08
67.1 2.58599e-08
67.25 2.6998e-08
67.4 2.79544e-08
67.55 2.87215e-08
67.7 2.92934e-08
67.85 2.96651e-08
68 2.98333e-08
68.15 2.97959e-08
68.3 2.95522e-08
68.45 2.91031e-08
68.6 2.84508e-08
68.75 2.75989e-08
68.9 2.65525e-08
69.05 2.5318e-08
69.2 2.39031e-08
69.35 2.2317e-08
69.5 2.05698e-08
69.65 1.86729e-08
69.8 1.66389e-08
69.95 1.44813e-08
70.1 1.22145e-08
70.25 9.85379e-09
70.4 7.41504e-09
70.55 4.91485e-09
70.7 2.37029e-09
70.85 -2.01215e-10
71 -2.78196e-09
71.15 -5.35413e-09
71.3 -7.89985e-09
71.45 -1.04014e-08
71.6 -1.28413e-08
71.75 -1.52023e-08
71.9 -1.74679e-08
72.05 -1.96219e-08
72.2 -2.16489e-08
72.35 -2.35345e-08
72.5 -2.52649e-08
72.65 -2.68276e-08
72.8 -2.82111e-08
72.95 -2.94051e-08
73.1 -3.04005e-08
73.25 -3.11897e-08
73.4 -3.17663e-08
73.55 -3.21255e-08
73.7 -3.22641e-08
73.85 -3.21801e-08
74 -3.18732e-08
74.15 -3.13447e-08
74.3 -3.05973e-08
74.45 -2.96355e-08
74.6 -2.8465e-08
74.75 -2.7093e-08
74.9 -2.55283e-08
75.05 -2.3781e-08
75.2 -2.18625e-08
75.35 -1.97853e-08
75.5 -1.75633e-08
75.65 -1.52112e-08
75.8 -1.27449e-08
75.95 -1.01809e-08
76.1 -7.53672e-09
76.25 -4.83026e-09
76.4 -2.08005e-09
76.55 6.95047e-10
76.7 3.47592e-09
76.85 6.24333e-09
77 8.97807e-09
77.15 1.16611e-08
77.3 1.42736e-08
77.45 1.67973e-08
77.6 1.92144e-08
77.75 2.15077e-08
77.9 2.36608e-08
78.05 2.56584e-08
78.2 2.74861e-08
78.35 2.91306e-08
78.5 3.05797e-08
78.65 3.18228e-08
78.8 3.28504e-08
78.95 3.36547e-08
79.1 3.42293e-08
79.25 3.45694e-08
79.4 3.46717e-08
79.55 3.45346e-08
79.7 3.41583e-08
79.85 3.35444e-08


==> A_ij_real.dat <==
20 -3.7569e-10
20.15 -5.26523e-10
20.3 -2.19282e-10
20.45 -4.37286e-10
20.6 -2.5804e-10
20.75 -2.06823e-10
20.9 -1.70207e-10
21.05 -8.46483e-11
21.2 8.0243e-11
21.35 4.50426e-11
21.5 5.11128e-11
21.65 2.04756e-10
21.8 2.49441e-10
21.95 3.24438e-10
22.1 4.97223e-10
22.25 5.73346e-10
22.4 6.54314e-10
22.55 6.67876e-10
22.7 4.71847e-10
22.85 5.41186e-10
23 6.11179e-10
23.15 7.44847e-10
23.3 6.57429e-10
23.45 5.96818e-10
23.6 7.06783e-10
23.75 5.9544e-10
23.9 5.69488e-10
24.05 4.83565e-10
24.2 4.40956e-10
24.35 5.94371e-10
24.5 2.49717e-10
24.65 1.47745e-10
24.8 3.74654e-10
24.95 4.31543e-11
25.1 -2.42317e-11
25.25 -1.86022e-10
25.4 -4.28456e-11
25.55 -7.99153e-11
25.7 -2.98724e-10
25.85 -3.67899e-10
26 -2.92028e-10
26.15 -4.4836e-10
26.3 -5.76711e-10
26.45 -7.86613e-10
26.6 -7.13483e-10
26.75 -5.30437e-10
26.9 -7.79988e-10
27.05 -6.2512e-10
27.2 -6.4477e-10
27.35 -8.20433e-10
27.5 -9.90793e-10
27.65 -5.58307e-10
27.8 -5.09063e-10
27.95 -4.13805e-10
28.1 2.51829e-11
28.25 -4.23769e-10
28.4 -2.32621e-10
28.55 -1.82538e-10
28.7 -7.85385e-11
28.85 -8.71856e-12
29 6.64344e-12
29.15 9.53609e-11
29.3 1.42979e-10
29.45 3.0755e-10
29.6 1.38106e-10
29.75 5.99306e-10
29.9 5.2139e-10
30.05 4.78411e-10
30.2 6.68268e-10
30.35 7.63027e-10
30.5 6.40341e-10
30.65 5.63064e-10
30.8 7.30381e-10
30.95 4.235e-10
31.1 6.6942e-10
31.25 4.48542e-10
31.4 7.14306e-10
31.55 5.41414e-10
31.7 5.75972e-10
31.85 1.25944e-10
32 5.30726e-10
32.15 6.58557e-11
32.3 4.22125e-10
32.45 2.46603e-10
32.6 2.15227e-10
32.75 9.5407e-11
32.9 1.84739e-10
33.05 -2.40621e-10
33.2 -1.48933e-10
33.35 -3.21355e-10
33.5 -3.19152e-10
33.65 -3.4614e-10
33.8 -1.54422e-10
33.95 -3.5793e-10
34.1 -5.6903e-10
34.25 -5.02999e-10
34.4 -4.90205e-10
34.55 -7.12867e-10
34.7 -3.64923e-10
34.85 -9.50012e-10
35 -6.76728e-10
35.15 -6.2974e-10
35.3 -3.89986e-10
35.45 -5.3358e-10
35.6 -5.93372e-10
35.75 -4.16459e-10
35.9 -3.48754e-10
36.05 -1.70755e-10
36.2 -6.28812e-12
36.35 -2.07734e-11
36.5 -2.48744e-10
36.65 -1.19873e-10
36.8 5.44339e-11
36.95 -1.35163e-10
37.1 3.41621e-10
37.25 3.78923e-10
37.4 6.17045e-10
37.55 -2.63899e-11
37.7 3.18848e-10
37.85 2.65699e-10
38 4.75921e-10
38.15 3.19485e-10
38.3 3.17581e-10
38.45 3.486e-10
38.6 8.10546e-10
38.75 6.11995e-10
38.9 1.1006e-09
39.05 7.03184e-10
39.2 1.1432e-09
39.35 6.20782e-10
39.5 4.2734e-10
39.65 3.54522e-10
39.8 3.7767e-10
39.95 1.66666e-10
40.1 4.90589e-10
40.25 -4.40981e-11
40.4 -9.00243e-11
40.55 -2.04426e-10
40.7 -2.37144e-10
40.85 -3.87715e-10
41 -3.60762e-10
41.15 -2.6593e-10
41.3 -6.73049e-10
41.45 -4.98991e-10
41.6 -1.64369e-10
41.75 -5.91737e-10
41.9 -1.4537e-10
42.05 -1.50897e-10
42.2 -2.30157e-10
42.35 -5.55837e-10
42.5 -1.67435e-10
42.65 -2.67645e-10
42.8 -7.98521e-10
42.95 -1.01581e-09
43.1 -7.42434e-10
43.25 -4.2202e-10
43.4 -7.159e-10
43.55 -4.41877e-10
43.7 -1.00442e-10
43.85 -4.21913e-10
44 -2.4743e-10
44.15 -3.17794e-10
44.3 -2.4525e-10
44.45 1.05322e-10
44.6 4.00954e-11
44.75 9.82715e-11
44.9 2.93464e-10
45.05 7.39346e-10
45.2 2.20813e-10
45.35 1.83238e-10
45.5 3.49605e-10
45.65 5.82661e-10
45.8 5.50874e-10
45.95 4.93614e-10
46.1 1.33953e-09
46.25 4.29147e-10
46.4 3.23623e-10
46.55 4.23155e-10
46.7 6.14359e-10
46.85 1.90327e-10
47 7.79661e-10
47.15 7.46416e-10
47.3 2.4843e-10
47.45 6.1492e-10
47.6 2.39591e-10
47.75 2.40472e-10
47.9 3.80991e-10
48.05 5.24689e-10
48.2 -3.39555e-10
48.35 -9.2276e-10
48.5 -7.88382e-11
48.65 -2.16093e-10
48.8 -1.81897e-10
48.95 -3.65955e-10
49.1 -4.17471e-10
49.25 -5.4804e-10
49.4 -4.82009e-10
49.55 -7.66909e-10
49.7 -2.30845e-10
49.85 -9.88046e-10
50 -6.94269e-10
50.15 -7.02167e-10
50.3 -3.0944e-10
50.45 -6.80254e-11
50.6 -5.12711e-10
50.75 -1.28528e-09
50.9 -5.24037e-10
51.05 -4.94316e-10
51.2 -8.74918e-10
51.35 -7.48696e-10
51.5 -1.00546e-11
51.65 -6.81721e-10
51.8 -1.86462e-10
51.95 3.89662e-10
52.1 -1.2668e-10
52.25 -6.64814e-10
52.4 1.85705e-10
52.55 2.95623e-10
52.7 -2.85207e-12
52.85 5.98862e-10
53 3.36373e-10
53.15 7.74782e-10
53.3 6.9118e-10
53.45 6.60904e-10
53.6 8.55278e-10
53.75 6.30946e-10
53.9 9.27249e-10
54.05 4.43554e-10
54.2 5.8993e-10
54.35 4.087e-10
54.5 3.1494e-10
54.65 8.10986e-10
54.8 6.42572e-10
54.95 7.07815e-10
55.1 7.40247e-10
55.25 5.0424e-10
55.4 7.08837e-10
55.55 7.15196e-10
55.7 8.91716e-10
55.85 -9.9442e-10
56 -3.77067e-10
56.15 -4.05275e-10
56.3 -4.69133e-10
56.45 -6.11101e-10
56.6 3.51173e-10
56.75 -3.40366e-10
56.9 -6.52529e-11
57.05 -4.35939e-10
57.2 -4.95019e-10
57.35 -8.00175e-10
57.5 -7.78607e-10
57.65 -4.99914e-10
57.8 -1.66348e-10
57.95 -3.75951e-10
58.1 -1.53034e-09
58.25 -8.08121e-11
58.4 -1.04186e-09
58.55 -9.37304e-10
58.7 -6.63665e-10
58.85 -8.57766e-10
59 4.31325e-11
59.15 3.66223e-10
59.3 -2.72765e-10
59.45 1.9104e-10
59.6 -3.00774e-10
59.75 -4.43934e-10
59.9 -3.41249e-10
60.05 1.90442e-10
60.2 4.83584e-10
60.35 7.17297e-11
60.5 7.94982e-10
60.65 -2.66186e-10
60.8 2.5812e-10
60.95 2.45954e-10
61.1 -4.49071e-11
61.25 1.16184e-10
61.4 4.69958e-10
61.55 9.79215e-10
61.7 6.99839e-10
61.85 6.39893e-10
62 6.43754e-10
62.15 4.86509e-10
62.3 -3.90864e-10
62.45 6.41455e-10
62.6 8.49514e-10
62.75 -7.60972e-11
62.9 3.51427e-10
63.05 2.10224e-10
63.2 2.55781e-10
63.35 7.88536e-10
63.5 5.27547e-11
63.65 5.54725e-10
63.8 -2.25496e-10
63.95 -6.02533e-10
64.1 -4.53099e-10
64.25 -3.08856e-11
64.4 3.50199e-10
64.55 -1.93165e-10
64.7 -6.5886e-10
64.85 -2.81471e-10
65 -1.33429e-09
65.15 -7.03843e-10
65.3 -1.14789e-10
65.45 -6.39927e-10
65.6 -1.03019e-09
65.75 -5.23568e-10
65.9 -5.26037e-10
66.05 -3.44116e-10
66.2 -6.1524e-10
66.35 -1.08374e-09
66.5 -7.84929e-10
66.65 -6.64965e-10
66.8 -8.95952e-10
66.95 -3.6651e-10
67.1 -1.9909e-10
67.25 -4.87529e-10
67.4 -4.20922e-10
67.55 2.36012e-10
67.7 2.75971e-10
67.85 -3.80968e-10
68 7.52832e-11
68.15 2.27936e-12
68.3 6.29714e-10
68.45 1.2621e-10
68.6 -1.92356e-10
68.75 5.02992e-10
68.9 7.39182e-10
69.05 1.64437e-10
69.2 4.3909e-10
69.35 -4.35729e-11
69.5 5.66055e-10
69.65 1.37084e-09
69.8 8.26945e-10
69.95 3.28198e-11
70.1 4.24096e-10
70.25 9.15365e-10
70.4 7.79463e-10
70.55 5.25289e-10
70.7 5.49594e-11
70.85 -2.46484e-11
71 5.21385e-10
71.15 1.734e-10
71.3 4.09151e-10
71.45 3.99463e-10
71.6 -4.59354e-10
71.75 -2.02564e-10
71.9 -3.81592e-10
72.05 -9.01952e-11
72.2 2.24661e-10
72.35 -6.35725e-10
72.5 2.94901e-10
72.65 -1.28059e-09
72.8 -4.87955e-10
72.95 -5.53148e-10
73.1 -6.45293e-10
73.25 -3.28324e-10
73.4 -7.56702e-10
73.55 -1.10879e-09
73.7 -1.40891e-09
73.85 -1.48861e-09
74 -4.86506e-10
74.15 -4.29123e-10
74.3 -1.03344e-09
74.45 -1.58572e-10
74.6 -5.65562e-10
74.75 -2.65307e-10
74.9 1.19917e-09
75.05 1.86315e-10
75.2 -6.83664e-11
75.35 -1.48651e-10
75.5 8.60666e-10
75.65 4.12794e-10
75.8 7.64086e-10
75.95 6.4224e-11
76.1 -3.55787e-10
76.25 1.65053e-10
76.4 5.57854e-10
76.55 1.84935e-10
76.7 6.8915e-10
76.85 2.2599e-10
77 8.28706e-10
77.15 3.81629e-10
77.3 3.58863e-10
77.45 1.06071e-10
77.6 9.49037e-10
77.75 1.94758e-09
77.9 1.06272e-09
78.05 4.20165e-10
78.2 2.66514e-10
78.35 -5.65975e-10
78.5 3.42394e-10
78.65 -5.5801e-10
78.8 -5.77678e-10
78.95 5.26683e-10
79.1 4.25688e-10
79.25 -6.99939e-10
79.4 -9.95645e-10
79.55 -4.3175e-10
79.7 -5.36098e-10
79.85 -1.34065e-10


==> A_ij_real_DLP.dat <==
20 5.76476e-09
20.15 3.10928e-09
20.3 -2.7305e-09
20.45 5.33808e-09
20.6 2.90265e-09
20.75 9.88314e-10
20.9 4.14449e-09
21.05 4.52087e-09
21.2 4.71092e-09
21.35 4.71739e-09
21.5 3.55997e-09
21.65 4.70192e-09
21.8 5.42044e-09
21.95 7.29449e-09
22.1 3.5274e-09
22.25 4.61061e-09
22.4 5.66045e-09
22.55 1.23793e-08
22.7 9.48402e-09
22.85 2.05781e-09
23 4.77841e-09
23.15 -6.85378e-09
23.3 1.32252e-09
23.45 2.90172e-09
23.6 9.46317e-10
23.75 -4.02997e-09
23.9 2.97408e-09
24.05 -7.3984e-09
24.2 -7.17718e-09
24.35 -9.04622e-09
24.5 -8.39591e-09
24.65 -7.98513e-09
24.8 -7.88138e-09
24.95 -2.37713e-09
25.1 -7.90243e-09
25.25 -5.98537e-09
25.4 5.38061e-10
25.55 -1.41889e-10
25.7 -6.72226e-09
25.85 -7.32435e-09
26 -4.23209e-09
26.15 -1.11304e-09
26.3 -4.29485e-09
26.45 -4.83454e-09
26.6 -3.92156e-09
26.75 -3.73577e-09
26.9 -4.41962e-09
27.05 -6.15145e-09
27.2 -1.08626e-08
27.35 -2.96202e-09
27.5 -8.52237e-09
27.65 -1.1761e-08
27.8 -1.22014e-08
27.95 -5.40131e-09
28.1 -1.05176e-08
28.25 -7.00754e-09
28.4 -2.52131e-10
28.55 -1.05774e-09
28.7 -9.09937e-09
28.85 9.73699e-10
29 -2.24674e-10
29.15 -2.6501e-09
29.3 -1.73282e-09
29.45 -2.70499e-10
29.6 -8.97282e-10
29.75 2.23601e-09
29.9 5.93463e-09
30.05 -3.77709e-09
30.2 6.59581e-09
30.35 7.66153e-10
30.5 -1.22723e-09
30.65 4.66246e-09
30.8 1.47856e-09
30.95 5.24204e-09
31.1 4.21414e-09
31.25 -1.52273e-10
31.4 5.59459e-09
31.55 1.12856e-08
31.7 2.01138e-09
31.85 6.30261e-09
32 8.17579e-09
32.15 1.00733e-08
32.3 1.09931e-08
32.45 1.08696e-08
32.6 7.81385e-09
32.75 8.5556e-09
32.9 4.37765e-09
33.05 9.07607e-09
33.2 3.51518e-09
33.35 7.11537e-09
33.5 5.85179e-09
33.65 -2.61912e-09
33.8 5.78191e-09
33.95 -8.08632e-09
34.1 1.24895e-10
34.25 -1.1468e-08
34.4 9.70952e-09
34.55 8.61716e-09
34.7 9.56739e-09
34.85 1.39499e-09
35 7.32391e-09
35.15 1.64183e-09
35.3 6.05268e-10
35.45 -3.36043e-09
35.6 1.65313e-09
35.75 -6.95708e-09
35.9 -5.16004e-09
36.05 -2.97171e-10
36.2 -7.30271e-09
36.35 -5.59598e-09
36.5 -1.27636e-08
36.65 -5.13891e-09
36.8 -1.01959e-08
36.95 -1.11167e-08
37.1 -7.49648e-09
37.25 -1.02389e-08
37.4 -1.37742e-08
37.55 -1.5542e-08
37.7 -6.8599e-09
37.85 -1.67306e-10
38 1.12426e-08
38.15 -4.7255e-09
38.3 -7.71869e-10
38.45 -5.60758e-09
38.6 1.24451e-09
38.75 -4.93796e-09
38.9 -8.79071e-09
39.05 4.44023e-09
39.2 8.55262e-10
39.35 -3.68772e-09
39.5 6.13522e-09
39.65 -4.68833e-09
39.8 -3.39233e-09
39.95 -5.71592e-09
40.1 -3.97079e-09
40.25 1.03347e-09
40.4 -3.6041e-09
40.55 2.65844e-09
40.7 -1.7882e-09
40.85 1.2055e-08
41 -2.90949e-09
41.15 1.33116e-08
41.3 9.07041e-09
41.45 4.58451e-09
41.6 5.67439e-09
41.75 1.93621e-09
41.9 -7.28666e-09
42.05 1.29599e-08
42.2 -3.19341e-09
42.35 6.47459e-09
42.5 -9.07032e-09
42.65 1.38637e-08
42.8 3.98586e-10
42.95 7.89499e-09
43.1 2.47892e-09
43.25 -2.03547e-08
43.4 1.78469e-08
43.55 -6.77317e-09
43.7 6.17072e-09
43.85 -1.28376e-09
44 8.83025e-09
44.15 8.18101e-10
44.3 4.09259e-10
44.45 -4.56792e-09
44.6 1.16042e-08
44.75 2.75944e-08
44.9 1.26088e-08
45.05 8.32356e-09
45.2 6.2307e-09
45.35 1.73044e-08
45.5 -1.91528e-09
45.65 -9.62844e-09
45.8 1.26298e-08
45.95 7.88567e-09
46.1 1.82698e-08
46.25 -9.62809e-09
46.4 1.05975e-08
46.55 -3.33792e-09
46.7 8.8884e-09
46.85 -1.39155e-08
47 7.92355e-10
47.15 -1.08964e-08
47.3 -7.77442e-09
47.45 -1.47218e-09
47.6 7.6276e-09
47.75 -1.28814e-08
47.9 -9.94147e-09
48.05 -5.75031e-09
48.2 -1.6637e-08
48.35 1.89069e-09
48.5 3.38682e-09
48.65 -1.71712e-08
48.8 -8.84588e-09
48.95 6.97718e-09
49.1 9.62815e-10
49.25 -3.80025e-09
49.4 2.69968e-09
49.55 -6.59563e-09
49.7 -1.9994e-08
49.85 -1.63025e-08
50 -4.99225e-09
50.15 -1.80363e-08
50.3 -6.07398e-09
50.45 2.09891e-08
50.6 -1.90559e-08
50.75 1.93353e-09
50.9 -2.11357e-08
51.05 -2.2365e-08
51.2 5.56858e-09
51.35 1.39987e-08
51.5 5.97198e-09
51.65 -8.48401e-09
51.8 1.36184e-08
51.95 1.21634e-08
52.1 1.04585e-09
52.25 -7.29049e-09
52.4 1.49636e-08
52.55 1.35657e-09
52.7 9.85812e-09
52.85 -7.25551e-09
53 2.05927e-08
53.15 1.01458e-08
53.3 3.12964e-08
53.45 9.10602e-09
53.6 5.88854e-10
53.75 -2.16664e-09
53.9 6.69601e-09
54.05 1.80908e-08
54.2 6.42907e-10
54.35 -2.36854e-08
54.5 1.01993e-08
54.65 9.96112e-09
54.8 2.28984e-08
54.95 2.40134e-08
55.1 1.84643e-08
55.25 1.45372e-08
55.4 -2.626e-09
55.55 1.13431e-08
55.7 2.84408e-08
55.85 1.06629e-08
56 1.15905e-08
56.15 1.4854e-08
56.3 -1.52366e-08
56.45 -1.44541e-08
56.6 -1.55624e-08
56.75 7.63418e-09
56.9 -2.33623e-08
57.05 5.95698e-09
57.2 -3.0138e-08
57.35 7.88252e-09
57.5 -4.33699e-09
57.65 -1.28221e-08
57.8 -1.12661e-08
57.95 8.62407e-09
58.1 1.25193e-09
58.25 -1.57923e-08
58.4 -6.48057e-09
58.55 -1.76911e-08
58.7 -7.44086e-09
58.85 -1.05219e-08
59 -1.76387e-08
59.15 -6.76181e-09
59.3 -7.75596e-09
59.45 -1.48156e-08
59.6 -1.16971e-08
59.75 6.59835e-10
59.9 -1.50726e-09
60.05 -2.89027e-08
60.2 2.49577e-09
60.35 -1.6538e-08
60.5 -1.93248e-08
60.65 -1.49638e-08
60.8 3.21114e-09
60.95 -2.28157e-08
61.1 -5.68357e-09
61.25 -2.01257e-08
61.4 -3.32243e-08
61.55 2.70614e-08
61.7 4.0223e-08
61.85 1.19837e-08
62 3.9324e-09
62.15 1.13938e-08
62.3 -9.33365e-09
62.45 1.50238e-09
62.6 3.58302e-08
62.75 1.73925e-08
62.9 1.58338e-08
63.05 2.17931e-08
63.2 1.60748e-08
63.35 3.53521e-08
63.5 1.18379e-08
63.65 -2.50013e-09
63.8 1.66289e-08
63.95 4.25553e-08
64.1 2.2041e-08
64.25 -1.14542e-08
64.4 1.31085e-08
64.55 -9.63205e-09
64.7 1.85419e-08
64.85 2.39157e-08
65 1.49845e-09
65.15 2.99708e-08
65.3 1.60588e-08
65.45 9.33599e-09
65.6 6.07945e-09
65.75 -3.27374e-08
65.9 3.4726e-08
66.05 1.49634e-08
66.2 1.04028e-08
66.35 -5.80077e-09
66.5 -1.2648e-08
66.65 7.80955e-09
66.8 1.77746e-08
66.95 -7.04955e-09
67.1 -2.75865e-08
67.25 -1.57665e-08
67.4 -6.56581e-09
67.55 -2.01621e-08
67.7 -4.0569e-08
67.85 -1.70616e-08
68 -4.78985e-08
68.15 -5.91376e-10
68.3 -4.1216e-08
68.45 -4.16113e-10
68.6 -1.42536e-08
68.75 2.25122e-08
68.9 9.76685e-09
69.05 -2.30694e-08
69.2 -1.18482e-09
69.35 3.95274e-09
69.5 1.02988e-08
69.65 -5.53852e-08
69.8 -2.03895e-08
69.95 -1.72944e-08
70.1 -3.55495e-09
70.25 -1.51642e-08
70.4 -1.44255e-08
70.55 -1.15813e-08
70.7 -2.09551e-08
70.85 2.75227e-08
71 -2.5438e-08
71.15 2.63962e-08
71.3 -1.21456e-08
71.45 -1.9683e-08
71.6 -3.32232e-08
71.75 6.834e-09
71.9 -2.31594e-08
72.05 -2.47716e-08
72.2 -1.97224e-08
72.35 2.07597e-10
72.5 5.56257e-09
72.65 1.92206e-08
72.8 1.21063e-08
72.95 2.76993e-08
73.1 -1.23171e-08
73.25 -4.70996e-08
73.4 -1.05491e-08
73.55 2.71337e-09
73.7 -7.68786e-09
73.85 -2.29774e-08
74 -4.46513e-09
74.15 -3.01709e-09
74.3 3.60134e-08
74.45 2.87597e-08
74.6 1.62476e-08
74.75 -1.40725e-08
74.9 -2.57549e-08
75.05 1.49281e-08
75.2 -5.71288e-09
75.35 -1.16289e-08
75.5 2.48879e-08
75.65 8.9579e-09
75.8 -2.04528e-09
75.95 -3.19764e-08
76.1 9.97298e-09
76.25 2.86564e-08
76.4 2.93365e-08
76.55 -2.50054e-08
76.7 -5.98819e-09
76.85 1.41825e-08
77 6.84272e-09
77.15 8.01867e-09
77.3 2.46881e-08
77.45 2.44307e-08
77.6 1.31578e-09
77.75 1.32438e-08
77.9 -8.05814e-10
78.05 1.18736e-08
78.2 1.50068e-08
78.35 2.1081e-09
78.5 -4.5169e-08
78.65 3.96751e-08
78.8 -1.54621e-09
78.95 -1.72825e-08
79.1 1.3397e-08
79.25 2.40573e-08
79.4 -1.20044e-08
79.55 7.80671e-09
79.7 1.25653e-09
79.85 5.73763e-09


==> A_ij_real_bf.dat <==
20 -5.53211e-10
20.15 -5.20478e-10
20.3 -4.80152e-10
20.45 -4.32823e-10
20.6 -3.79179e-10
20.75 -3.20005e-10
20.9 -2.56163e-10
21.05 -1.88584e-10
21.2 -1.18256e-10
21.35 -4.62032e-11
21.5 2.65226e-11
21.65 9.88604e-11
21.8 1.69755e-10
21.95 2.38172e-10
22.1 3.03114e-10
22.25 3.63632e-10
22.4 4.18845e-10
22.55 4.67947e-10
22.7 5.10222e-10
22.85 5.45052e-10
23 5.7193e-10
23.15 5.90465e-10
23.3 6.00385e-10
23.45 6.01546e-10
23.6 5.93931e-10
23.75 5.77652e-10
23.9 5.52946e-10
24.05 5.20174e-10
24.2 4.79814e-10
24.35 4.32454e-10
24.5 3.78787e-10
24.65 3.19594e-10
24.8 2.5574e-10
24.95 1.88156e-10
25.1 1.17828e-10
25.25 4.57823e-11
25.4 -2.69301e-11
25.55 -9.92484e-11
25.7 -1.70118e-10
25.85 -2.38504e-10
26 -3.0341e-10
26.15 -3.63888e-10
26.3 -4.19057e-10
26.45 -4.68111e-10
26.6 -5.10336e-10
26.75 -5.45114e-10
26.9 -5.7194e-10
27.05 -5.90422e-10
27.2 -6.00289e-10
27.35 -6.014e-10
27.5 -5.93736e-10
27.65 -5.77411e-10
27.8 -5.52663e-10
27.95 -5.19853e-10
28.1 -4.79459e-10
28.25 -4.32072e-10
28.4 -3.78382e-10
28.55 -3.19173e-10
28.7 -2.55309e-10
28.85 -1.87721e-10
29 -1.17396e-10
29.15 -4.536e-11
29.3 2.73366e-11
29.45 9.9633e-11
29.6 1.70475e-10
29.75 2.38828e-10
29.9 3.03696e-10
30.05 3.64132e-10
30.2 4.19254e-10
30.35 4.6826e-10
30.5 5.10433e-10
30.65 5.45159e-10
30.8 5.71931e-10
30.95 5.90359e-10
31.1 6.00174e-10
31.25 6.01234e-10
31.4 5.93522e-10
31.55 5.77152e-10
31.7 5.52362e-10
31.85 5.19514e-10
32 4.79089e-10
32.15 4.31675e-10
32.3 3.77964e-10
32.45 3.18741e-10
32.6 2.54869e-10
32.75 1.8728e-10
32.9 1.16961e-10
33.05 4.49362e-11
33.2 -2.77422e-11
33.35 -1.00014e-10
33.5 -1.70826e-10
33.65 -2.39144e-10
33.8 -3.03971e-10
33.95 -3.64363e-10
34.1 -4.19438e-10
34.25 -4.68393e-10
34.4 -5.10513e-10
34.55 -5.45185e-10
34.7 -5.71903e-10
34.85 -5.90277e-10
35 -6.00039e-10
35.15 -6.01048e-10
35.3 -5.93288e-10
35.45 -5.76873e-10
35.6 -5.52042e-10
35.75 -5.19159e-10
35.9 -4.78703e-10
36.05 -4.31264e-10
36.2 -3.77535e-10
36.35 -3.18299e-10
36.5 -2.54421e-10
36.65 -1.86833e-10
36.8 -1.16521e-10
36.95 -4.45111e-11
37.1 2.81467e-11
37.25 1.00392e-10
37.4 1.71171e-10
37.55 2.39452e-10
37.7 3.04237e-10
37.85 3.64583e-10
38 4.19608e-10
38.15 4.6851e-10
38.3 5.10577e-10
38.45 5.45194e-10
38.6 5.71856e-10
38.75 5.90176e-10
38.9 5.99885e-10
39.05 6.00842e-10
39.2 5.93034e-10
39.35 5.76575e-10
39.5 5.51705e-10
39.65 5.18787e-10
39.8 4.78301e-10
39.95 4.30839e-10
40.1 3.77092e-10
40.25 3.17846e-10
40.4 2.53965e-10
40.55 1.8638e-10
40.7 1.16078e-10
40.85 4.40846e-11
41 -2.85502e-11
41.15 -1.00767e-10
41.3 -1.71511e-10
41.45 -2.39752e-10
41.6 -3.04493e-10
41.75 -3.6479e-10
41.9 -4.19764e-10
42.05 -4.68612e-10
42.2 -5.10623e-10
42.35 -5.45184e-10
42.5 -5.7179e-10
42.65 -5.90055e-10
42.8 -5.9971e-10
42.95 -6.00617e-10
43.1 -5.92761e-10
43.25 -5.76258e-10
43.4 -5.51349e-10
43.55 -5.18397e-10
43.7 -4.77883e-10
43.85 -4.30399e-10
44 -3.76638e-10
44.15 -3.17383e-10
44.3 -2.535e-10
44.45 -1.85921e-10
44.6 -1.15631e-10
44.75 -4.36567e-11
44.9 2.89527e-11
45.05 1.01138e-10
45.2 1.71845e-10
45.35 2.40043e-10
45.5 3.04738e-10
45.65 3.64985e-10
45.8 4.19906e-10
45.95 4.68699e-10
46.1 5.10653e-10
46.25 5.45156e-10
46.4 5.71706e-10
46.55 5.89914e-10
46.7 5.99516e-10
46.85 6.00371e-10
47 5.92468e-10
47.15 5.75922e-10
47.3 5.50975e-10
47.45 5.1799e-10
47.6 4.7745e-10
47.75 4.29946e-10
47.9 3.76171e-10
48.05 3.1691e-10
48.2 2.53028e-10
48.35 1.85456e-10
48.5 1.15181e-10
48.65 4.32276e-11
48.8 -2.9354e-11
48.95 -1.01505e-10
49.1 -1.72173e-10
49.25 -2.40327e-10
49.4 -3.04973e-10
49.55 -3.65168e-10
49.7 -4.20034e-10
49.85 -4.6877e-10
50 -5.10666e-10
50.15 -5.45111e-10
50.3 -5.71602e-10
50.45 -5.89754e-10
50.6 -5.99302e-10
50.75 -6.00106e-10
50.9 -5.92156e-10
51.05 -5.75567e-10
51.2 -5.50583e-10
51.35 -5.17567e-10
51.5 -4.77001e-10
51.65 -4.29479e-10
51.8 -3.75692e-10
51.95 -3.16426e-10
52.1 -2.52547e-10
52.25 -1.84985e-10
52.4 -1.14727e-10
52.55 -4.27971e-11
52.7 2.97543e-11
52.85 1.01869e-10
53 1.72496e-10
53.15 2.40603e-10
53.3 3.05198e-10
53.45 3.65339e-10
53.6 4.20148e-10
53.75 4.68825e-10
53.9 5.10662e-10
54.05 5.45047e-10
54.2 5.7148e-10
54.35 5.89575e-10
54.5 5.99068e-10
54.65 5.99821e-10
54.8 5.91824e-10
54.95 5.75194e-10
55.1 5.50173e-10
55.25 5.17126e-10
55.4 4.76537e-10
55.55 4.28997e-10
55.7 3.75201e-10
55.85 3.15933e-10
56 2.52058e-10
56.15 1.84508e-10
56.3 1.14269e-10
56.45 4.23654e-11
56.6 -3.01535e-11
56.75 -1.0223e-10
56.9 -1.72812e-10
57.05 -2.40871e-10
57.2 -3.05413e-10
57.35 -3.65498e-10
57.5 -4.20248e-10
57.65 -4.68865e-10
57.8 -5.10641e-10
57.95 -5.44965e-10
58.1 -5.71339e-10
58.25 -5.89376e-10
58.4 -5.98814e-10
58.55 -5.99517e-10
58.7 -5.91473e-10
58.85 -5.74801e-10
59 -5.49744e-10
59.15 -5.16669e-10
59.3 -4.76057e-10
59.45 -4.28502e-10
59.6 -3.74697e-10
59.75 -3.15428e-10
59.9 -2.5156e-10
60.05 -1.84025e-10
60.2 -1.13807e-10
60.35 -4.19325e-11
60.5 3.05515e-11
60.65 1.02587e-10
60.8 1.73123e-10
60.95 2.41131e-10
61.1 3.05618e-10
61.25 3.65644e-10
61.4 4.20334e-10
61.55 4.6889e-10
61.7 5.10603e-10
61.85 5.44866e-10
62 5.71178e-10
62.15 5.89158e-10
62.3 5.98541e-10
62.45 5.99192e-10
62.6 5.91103e-10
62.75 5.7439e-10
62.9 5.49298e-10
63.05 5.16194e-10
63.2 4.75561e-10
63.35 4.27992e-10
63.5 3.74181e-10
63.65 3.14914e-10
63.8 2.51055e-10
63.95 1.83536e-10
64.1 1.13343e-10
64.25 4.14983e-11
64.4 -3.09483e-11
64.55 -1.0294e-10
64.7 -1.73428e-10
64.85 -2.41382e-10
65 -3.05812e-10
65.15 -3.65779e-10
65.3 -4.20406e-10
65.45 -4.68898e-10
65.6 -5.10548e-10
65.75 -5.44748e-10
65.9 -5.71e-10
66.05 -5.8892e-10
66.2 -5.98248e-10
66.35 -5.98848e-10
66.5 -5.90713e-10
66.65 -5.73959e-10
66.8 -5.48834e-10
66.95 -5.15703e-10
67.1 -4.7505e-10
67.25 -4.27469e-10
67.4 -3.73653e-10
67.55 -3.14389e-10
67.7 -2.50541e-10
67.85 -1.83041e-10
68 -1.12874e-10
68.15 -4.1063e-11
68.3 3.13439e-11
68.45 1.0329e-10
68.6 1.73727e-10
68.75 2.41626e-10
68.9 3.05997e-10
69.05 3.65901e-10
69.2 4.20465e-10
69.35 4.68892e-10
69.5 5.10477e-10
69.65 5.44612e-10
69.8 5.70802e-10
69.95 5.88663e-10
70.1 5.97936e-10
70.25 5.98485e-10
70.4 5.90303e-10
70.55 5.7351e-10
70.7 5.48352e-10
70.85 5.15195e-10
71 4.74523e-10
71.15 4.26931e-10
71.3 3.73113e-10
71.45 3.13855e-10
71.6 2.5002e-10
71.75 1.82541e-10
71.9 1.12402e-10
72.05 4.06265e-11
72.2 -3.17383e-11
72.35 -1.03637e-10
72.5 -1.7402e-10
72.65 -2.41861e-10
72.8 -3.06171e-10
72.95 -3.66011e-10
73.1 -4.20509e-10
73.25 -4.6887e-10
73.4 -5.10388e-10
73.55 -5.44459e-10
73.7 -5.70585e-10
73.85 -5.88386e-10
74 -5.97603e-10
74.15 -5.98102e-10
74.3 -5.89875e-10
74.45 -5.73043e-10
74.6 -5.47852e-10
74.75 -5.1467e-10
74.9 -4.73981e-10
75.05 -4.2638e-10
75.2 -3.72561e-10
75.35 -3.1331e-10
75.5 -2.4949e-10
75.65 -1.82035e-10
75.8 -1.11926e-10
75.95 -4.01889e-11
76.1 3.21315e-11
76.25 1.0398e-10
76.4 1.74307e-10
76.55 2.42088e-10
76.7 3.06335e-10
76.85 3.66109e-10
77 4.20539e-10
77.15 4.68832e-10
77.3 5.10283e-10
77.45 5.44287e-10
77.6 5.7035e-10
77.75 5.88091e-10
77.9 5.97251e-10
78.05 5.97699e-10
78.2 5.89427e-10
78.35 5.72556e-10
78.5 5.47334e-10
78.65 5.14128e-10
78.8 4.73424e-10
78.95 4.25815e-10
79.1 3.71997e-10
79.25 3.12755e-10
79.4 2.48953e-10
79.55 1.81522e-10
79.7 1.11447e-10
79.85 3.97501e-11


==> A_ij_real_bf_DLP.dat <==
20 8.76537e-09
20.15 8.6723e-09
20.3 8.51753e-09
20.45 8.30124e-09
20.6 8.02405e-09
20.75 7.68702e-09
20.9 7.29166e-09
21.05 6.83991e-09
21.2 6.33415e-09
21.35 5.77717e-09
21.5 5.17217e-09
21.65 4.52275e-09
21.8 3.83286e-09
21.95 3.1068e-09
22.1 2.34918e-09
22.25 1.56491e-09
22.4 7.59145e-10
22.55 -6.273e-11
22.7 -8.95148e-10
22.85 -1.73239e-09
23 -2.56864e-09
23.15 -3.39799e-09
23.3 -4.21453e-09
23.45 -5.01234e-09
23.6 -5.78559e-09
23.75 -6.52852e-09
23.9 -7.23552e-09
24.05 -7.90117e-09
24.2 -8.52029e-09
24.35 -9.08794e-09
24.5 -9.5995e-09
24.65 -1.00507e-08
24.8 -1.04376e-08
24.95 -1.07567e-08
25.1 -1.1005e-08
25.25 -1.11799e-08
25.4 -1.12792e-08
25.55 -1.13014e-08
25.7 -1.12454e-08
25.85 -1.11107e-08
26 -1.08973e-08
26.15 -1.06058e-08
26.3 -1.02373e-08
26.45 -9.79359e-09
26.6 -9.27683e-09
26.75 -8.68984e-09
26.9 -8.03594e-09
27.05 -7.31897e-09
27.2 -6.54324e-09
27.35 -5.71353e-09
27.5 -4.83506e-09
27.65 -3.91344e-09
27.8 -2.95464e-09
27.95 -1.96499e-09
28.1 -9.51056e-10
28.25 8.03122e-11
28.4 1.12209e-09
28.55 2.1671e-09
28.7 3.20807e-09
28.85 4.23768e-09
29 5.2486e-09
29.15 6.23359e-09
29.3 7.18547e-09
29.45 8.09727e-09
29.6 8.96219e-09
29.75 9.77372e-09
29.9 1.05256e-08
30.05 1.12121e-08
30.2 1.18277e-08
30.35 1.23673e-08
30.5 1.28265e-08
30.65 1.32013e-08
30.8 1.34882e-08
30.95 1.36843e-08
31.1 1.37874e-08
31.25 1.37959e-08
31.4 1.37089e-08
31.55 1.35259e-08
31.7 1.32474e-08
31.85 1.28744e-08
32 1.24086e-08
32.15 1.18525e-08
32.3 1.12089e-08
32.45 1.04817e-08
32.6 9.67506e-09
32.75 8.79394e-09
32.9 7.84378e-09
33.05 6.83059e-09
33.2 5.76085e-09
33.35 4.64152e-09
33.5 3.47996e-09
33.65 2.28388e-09
33.8 1.06131e-09
33.95 -1.79441e-10
34.1 -1.4299e-09
34.25 -2.68144e-09
34.4 -3.92533e-09
34.55 -5.15284e-09
34.7 -6.35528e-09
34.85 -7.52405e-09
35 -8.65071e-09
35.15 -9.72705e-09
35.3 -1.07451e-08
35.45 -1.16974e-08
35.6 -1.25766e-08
35.75 -1.33761e-08
35.9 -1.40895e-08
36.05 -1.47113e-08
36.2 -1.52363e-08
36.35 -1.566e-08
36.5 -1.59787e-08
36.65 -1.61892e-08
36.8 -1.62893e-08
36.95 -1.62774e-08
37.1 -1.61525e-08
37.25 -1.59148e-08
37.4 -1.55648e-08
37.55 -1.51042e-08
37.7 -1.45352e-08
37.85 -1.38611e-08
38 -1.30855e-08
38.15 -1.22132e-08
38.3 -1.12495e-08
38.45 -1.02003e-08
38.6 -9.07223e-09
38.75 -7.87259e-09
38.9 -6.60916e-09
39.05 -5.29024e-09
39.2 -3.92457e-09
39.35 -2.5213e-09
39.5 -1.08991e-09
39.65 3.59864e-10
39.8 1.81806e-09
39.95 3.27462e-09
40.1 4.71937e-09
40.25 6.1422e-09
40.4 7.53304e-09
40.55 8.88198e-09
40.7 1.01793e-08
40.85 1.14157e-08
41 1.2582e-08
41.15 1.36697e-08
41.3 1.46705e-08
41.45 1.5577e-08
41.6 1.63822e-08
41.75 1.70796e-08
41.9 1.76637e-08
42.05 1.81297e-08
42.2 1.84734e-08
42.35 1.86915e-08
42.5 1.87818e-08
42.65 1.87426e-08
42.8 1.85734e-08
42.95 1.82743e-08
43.1 1.78466e-08
43.25 1.72923e-08
43.4 1.66145e-08
43.55 1.58169e-08
43.7 1.49044e-08
43.85 1.38824e-08
44 1.27573e-08
44.15 1.15363e-08
44.3 1.02271e-08
44.45 8.83835e-09
44.6 7.37905e-09
44.75 5.8589e-09
44.9 4.28805e-09
45.05 2.67709e-09
45.2 1.03694e-09
45.35 -6.21198e-10
45.5 -2.28593e-09
45.65 -3.94573e-09
45.8 -5.58904e-09
45.95 -7.20434e-09
46.1 -8.78023e-09
46.25 -1.03055e-08
46.4 -1.17692e-08
46.55 -1.31609e-08
46.7 -1.44703e-08
46.85 -1.56879e-08
47 -1.68046e-08
47.15 -1.7812e-08
47.3 -1.87025e-08
47.45 -1.94691e-08
47.6 -2.01057e-08
47.75 -2.06072e-08
47.9 -2.0969e-08
48.05 -2.1188e-08
48.2 -2.12616e-08
48.35 -2.11885e-08
48.5 -2.09682e-08
48.65 -2.06015e-08
48.8 -2.00899e-08
48.95 -1.94361e-08
49.1 -1.86438e-08
49.25 -1.77176e-08
49.4 -1.66632e-08
49.55 -1.54871e-08
49.7 -1.41968e-08
49.85 -1.28005e-08
50 -1.13072e-08
50.15 -9.72678e-09
50.3 -8.06968e-09
50.45 -6.34694e-09
50.6 -4.57012e-09
50.75 -2.75124e-09
50.9 -9.02665e-10
51.05 9.62938e-10
51.2 2.83273e-09
51.35 4.69375e-09
51.5 6.53305e-09
51.65 8.33774e-09
51.8 1.00951e-08
51.95 1.17926e-08
52.1 1.34183e-08
52.25 1.49603e-08
52.4 1.64075e-08
52.55 1.77494e-08
52.7 1.8976e-08
52.85 2.00782e-08
53 2.10476e-08
53.15 2.18768e-08
53.3 2.25592e-08
53.45 2.30892e-08
53.6 2.34624e-08
53.75 2.36753e-08
53.9 2.37256e-08
54.05 2.36119e-08
54.2 2.33342e-08
54.35 2.28935e-08
54.5 2.2292e-08
54.65 2.15329e-08
54.8 2.06207e-08
54.95 1.95609e-08
55.1 1.836e-08
55.25 1.70255e-08
55.4 1.55662e-08
55.55 1.39913e-08
55.7 1.23112e-08
55.85 1.05369e-08
56 8.68036e-09
56.15 6.75392e-09
56.3 4.77059e-09
56.45 2.74382e-09
56.6 6.87441e-10
56.75 -1.38445e-09
56.9 -3.45757e-09
57.05 -5.51754e-09
57.2 -7.55002e-09
57.35 -9.54077e-09
57.5 -1.14758e-08
57.65 -1.33413e-08
57.8 -1.51241e-08
57.95 -1.68114e-08
58.1 -1.8391e-08
58.25 -1.98514e-08
58.4 -2.11818e-08
58.55 -2.23724e-08
58.7 -2.34143e-08
58.85 -2.42994e-08
59 -2.50208e-08
59.15 -2.55727e-08
59.3 -2.59504e-08
59.45 -2.61505e-08
59.6 -2.61706e-08
59.75 -2.60098e-08
59.9 -2.56682e-08
60.05 -2.51474e-08
60.2 -2.445e-08
60.35 -2.35801e-08
60.5 -2.25428e-08
60.65 -2.13444e-08
60.8 -1.99925e-08
60.95 -1.84958e-08
61.1 -1.68639e-08
61.25 -1.51074e-08
61.4 -1.32379e-08
61.55 -1.12679e-08
61.7 -9.21051e-09
61.85 -7.07954e-09
62 -4.88943e-09
62.15 -2.65508e-09
62.3 -3.91764e-10
62.45 1.88498e-09
62.6 4.15943e-09
62.75 6.41582e-09
62.9 8.63842e-09
63.05 1.08117e-08
63.2 1.29203e-08
63.35 1.49494e-08
63.5 1.68845e-08
63.65 1.87118e-08
63.8 2.04181e-08
63.95 2.19911e-08
64.1 2.34192e-08
64.25 2.46918e-08
64.4 2.57995e-08
64.55 2.67338e-08
64.7 2.74874e-08
64.85 2.80543e-08
65 2.84297e-08
65.15 2.86102e-08
65.3 2.85936e-08
65.45 2.83792e-08
65.6 2.79674e-08
65.75 2.73604e-08
65.9 2.65615e-08
66.05 2.55752e-08
66.2 2.44077e-08
66.35 2.30661e-08
66.5 2.15591e-08
66.65 1.98962e-08
66.8 1.80885e-08
66.95 1.61476e-08
67.1 1.40866e-08
67.25 1.19191e-08
67.4 9.65968e-09
67.55 7.32361e-09
67.7 4.92672e-09
67.85 2.48537e-09
68 1.62515e-11
68.15 -2.46364e-09
68.3 -4.93718e-09
68.45 -7.3872e-09
68.6 -9.79665e-09
68.75 -1.21486e-08
68.9 -1.44267e-08
69.05 -1.66146e-08
69.2 -1.86969e-08
69.35 -2.06588e-08
69.5 -2.24861e-08
69.65 -2.41656e-08
69.8 -2.5685e-08
69.95 -2.70332e-08
70.1 -2.82e-08
70.25 -2.91768e-08
70.4 -2.99558e-08
70.55 -3.05309e-08
70.7 -3.08972e-08
70.85 -3.10514e-08
71 -3.09915e-08
71.15 -3.0717e-08
71.3 -3.02289e-08
71.45 -2.95298e-08
71.6 -2.86237e-08
71.75 -2.75158e-08
71.9 -2.62132e-08
72.05 -2.47239e-08
72.2 -2.30577e-08
72.35 -2.12252e-08
72.5 -1.92386e-08
72.65 -1.71108e-08
72.8 -1.48562e-08
72.95 -1.24898e-08
73.1 -1.00275e-08
73.25 -7.48607e-09
73.4 -4.88268e-09
73.55 -2.23516e-09
73.7 4.38352e-10
73.85 3.11944e-09
74 5.78957e-09
74.15 8.43021e-09
74.3 1.1023e-08
74.45 1.35497e-08
74.6 1.59927e-08
74.75 1.83346e-08
74.9 2.05589e-08
75.05 2.26497e-08
75.2 2.45921e-08
75.35 2.63719e-08
75.5 2.79763e-08
75.65 2.93934e-08
75.8 3.06128e-08
75.95 3.16252e-08
76.1 3.24228e-08
76.25 3.29992e-08
76.4 3.33497e-08
76.55 3.3471e-08
76.7 3.33612e-08
76.85 3.30204e-08
77 3.24499e-08
77.15 3.1653e-08
77.3 3.06341e-08
77.45 2.93996e-08
77.6 2.79572e-08
77.75 2.6316e-08
77.9 2.44867e-08
78.05 2.24813e-08
78.2 2.03129e-08
78.35 1.79961e-08
78.5 1.55462e-08
78.65 1.29797e-08
78.8 1.03139e-08
78.95 7.56701e-09
79.1 4.75765e-09
79.25 1.90506e-09
79.4 -9.71181e-10
79.55 -3.85125e-09
79.7 -6.71523e-09
79.85 -9.54323e-09


==> B_ij_im.dat <==
20 -6.01636e-15
20.15 -1.48105e-14
20.3 -8.04224e-15
20.45 -1.5963e-14
20.6 1.42865e-14
20.75 3.47281e-14
20.9 -1.43705e-14
21.05 -3.31836e-14
21.2 -1.25992e-14
21.35 -1.0217e-14
21.5 -6.95799e-15
21.65 -1.65589e-14
21.8 -1.55361e-15
21.95 9.58838e-16
22.1 -1.09525e-14
22.25 -7.87975e-15
22.4 -1.84495e-14
22.55 -3.40336e-14
22.7 -1.01526e-14
22.85 3.10818e-15
23 -1.49813e-14
23.15 -5.1689e-15
23.3 -1.64983e-15
23.45 -9.3306e-15
23.6 3.38389e-14
23.75 -2.30568e-15
23.9 -1.64544e-14
24.05 -8.43394e-15
24.2 -9.6706e-15
24.35 8.19252e-16
24.5 -7.23377e-15
24.65 -5.52823e-14
24.8 -3.34087e-14
24.95 1.17633e-15
25.1 -3.31952e-14
25.25 -4.92038e-14
25.4 -4.15114e-14
25.55 -5.00296e-15
25.7 -2.90762e-14
25.85 -6.09945e-15
26 -1.36781e-14
26.15 -7.21166e-15
26.3 -2.09796e-14
26.45 -1.81854e-14
26.6 1.39818e-14
26.75 -2.77348e-14
26.9 -1.06476e-14
27.05 -1.02585e-16
27.2 -4.43975e-14
27.35 -4.92641e-14
27.5 4.28444e-14
27.65 1.01993e-16
27.8 6.13846e-15
27.95 -1.77044e-14
28.1 -1.34582e-14
28.25 -3.39676e-15
28.4 -8.8103e-15
28.55 -1.53021e-15
28.7 7.2801e-15
28.85 -5.84332e-15
29 -1.30773e-14
29.15 -2.51346e-14
29.3 -8.19085e-14
29.45 1.23329e-14
29.6 1.71988e-13
29.75 6.34656e-14
29.9 6.03513e-15
30.05 -1.97098e-14
30.2 4.00828e-14
30.35 3.53875e-14
30.5 8.48734e-14
30.65 1.75188e-15
30.8 3.90511e-15
30.95 -1.213e-14
31.1 -8.97397e-15
31.25 -1.67873e-14
31.4 -1.02207e-14
31.55 -2.68253e-14
31.7 -1.05138e-14
31.85 7.39374e-14
32 -4.54024e-14
32.15 4.58307e-15
32.3 -2.67663e-14
32.45 -3.20493e-15
32.6 2.27482e-14
32.75 -1.95843e-16
32.9 -7.9802e-15
33.05 9.15338e-15
33.2 -1.00822e-14
33.35 1.03848e-14
33.5 8.73124e-15
33.65 1.16988e-14
33.8 4.75825e-15
33.95 -9.96595e-15
34.1 -2.85112e-14
34.25 -9.12409e-15
34.4 -7.80126e-15
34.55 3.68187e-14
34.7 -1.02862e-13
34.85 -2.2112e-14
35 -2.29222e-14
35.15 9.43026e-15
35.3 2.47983e-14
35.45 4.41235e-14
35.6 7.14509e-14
35.75 8.48142e-14
35.9 2.74786e-14
36.05 -3.3131e-14
36.2 -1.37668e-14
36.35 9.20689e-16
36.5 -3.35584e-14
36.65 1.82025e-14
36.8 7.65608e-15
36.95 4.55026e-14
37.1 1.23074e-15
37.25 2.62502e-14
37.4 -2.8696e-14
37.55 -1.93095e-14
37.7 -1.49598e-14
37.85 3.49224e-15
38 1.31443e-14
38.15 -2.21741e-14
38.3 -4.09998e-14
38.45 8.93968e-15
38.6 -4.36775e-14
38.75 1.00256e-14
38.9 -1.00437e-13
39.05 -2.05709e-14
39.2 -4.29839e-14
39.35 -1.00608e-14
39.5 5.06312e-14
39.65 -9.2365e-14
39.8 -3.16411e-14
39.95 3.39537e-14
40.1 -3.73951e-14
40.25 -2.63835e-14
40.4 5.42727e-14
40.55 7.14459e-15
40.7 1.11696e-14
40.85 8.65583e-14
41 -3.99118e-14
41.15 -2.15186e-14
41.3 -3.55628e-14
41.45 -3.8123e-14
41.6 -1.08357e-13
41.75 -1.03853e-14
41.9 -7.83538e-15
42.05 -2.09376e-15
42.2 -3.11013e-14
42.35 5.83545e-14
42.5 -2.08569e-14
42.65 1.12701e-14
42.8 1.62609e-14
42.95 -1.68372e-14
43.1 1.12369e-13
43.25 -4.49451e-14
43.4 6.17144e-14
43.55 3.31608e-14
43.7 1.15727e-13
43.85 -6.64907e-14
44 8.51176e-15
44.15 -8.46055e-14
44.3 4.29318e-14
44.45 8.33693e-15
44.6 1.30459e-14
44.75 1.07182e-13
44.9 8.84268e-14
45.05 6.55924e-14
45.2 -4.98132e-14
45.35 -7.17288e-15
45.5 1.57599e-13
45.65 -1.08621e-13
45.8 2.49594e-14
45.95 -5.19748e-14
46.1 6.83037e-14
46.25 -5.90598e-14
46.4 -2.41968e-14
46.55 4.33838e-14
46.7 7.71774e-14
46.85 -3.09015e-14
47 1.77484e-13
47.15 -4.864e-14
47.3 2.58897e-15
47.45 -3.13102e-14
47.6 -5.06522e-14
47.75 1.62946e-14
47.9 7.86122e-15
48.05 9.24892e-14
48.2 -6.36004e-14
48.35 4.16593e-14
48.5 -7.22408e-14
48.65 -3.78875e-14
48.8 1.17109e-14
48.95 1.04542e-13
49.1 -3.64945e-14
49.25 8.31881e-14
49.4 1.07646e-13
49.55 1.57722e-14
49.7 -1.2553e-13
49.85 1.90823e-14
50 5.01924e-14
50.15 2.45388e-14
50.3 2.86303e-15
50.45 6.92715e-14
50.6 1.90416e-14
50.75 1.02591e-14
50.9 4.55336e-15
51.05 7.26145e-14
51.2 4.06584e-14
51.35 -7.05333e-14
51.5 1.30654e-13
51.65 1.01473e-14
51.8 -2.9183e-14
51.95 3.94798e-14
52.1 1.30049e-13
52.25 1.82175e-13
52.4 -6.91783e-14
52.55 6.41908e-14
52.7 1.30944e-13
52.85 2.84061e-14
53 -4.00987e-14
53.15 1.33154e-13
53.3 -5.00298e-14
53.45 1.99791e-13
53.6 -3.01924e-16
53.75 1.5364e-13
53.9 -5.44932e-14
54.05 6.9684e-14
54.2 2.21796e-13
54.35 3.15081e-14
54.5 2.54328e-14
54.65 8.33573e-14
54.8 7.5485e-15
54.95 6.32677e-14
55.1 2.32301e-14
55.25 1.52353e-13
55.4 -8.55142e-14
55.55 1.30154e-13
55.7 5.20523e-14
55.85 -1.7808e-14
56 -3.15216e-14
56.15 2.12688e-13
56.3 -5.06609e-14
56.45 2.23087e-13
56.6 -5.204e-14
56.75 -6.20556e-14
56.9 1.19308e-13
57.05 -8.50878e-14
57.2 -6.26002e-14
57.35 -1.05197e-13
57.5 -1.14077e-13
57.65 1.36936e-14
57.8 2.72971e-14
57.95 -1.2955e-13
58.1 -1.26505e-13
58.25 -5.22106e-14
58.4 -1.14348e-13
58.55 7.9537e-15
58.7 -3.65152e-15
58.85 8.90142e-14
59 -1.09677e-13
59.15 1.53167e-14
59.3 -2.95888e-14
59.45 -8.93451e-14
59.6 8.24337e-14
59.75 -4.9012e-14
59.9 -5.58722e-14
60.05 -1.21861e-13
60.2 1.40893e-13
60.35 1.32898e-13
60.5 2.79828e-14
60.65 5.08072e-14
60.8 2.22689e-13
60.95 1.58014e-13
61.1 3.65661e-14
61.25 2.38993e-14
61.4 -7.97227e-14
61.55 1.29807e-14
61.7 -8.80325e-14
61.85 5.88964e-14
62 -3.42356e-14
62.15 1.96766e-13
62.3 2.05474e-14
62.45 -2.83924e-14
62.6 1.65454e-13
62.75 2.45169e-13
62.9 5.5227e-14
63.05 -1.31509e-13
63.2 -3.32384e-14
63.35 1.76779e-13
63.5 2.16146e-13
63.65 1.28011e-13
63.8 -2.27817e-13
63.95 -1.18834e-13
64.1 3.32514e-13
64.25 -9.06561e-14
64.4 -1.35658e-13
64.55 -6.24891e-14
64.7 -1.6781e-13
64.85 1.45795e-13
65 3.87708e-14
65.15 -1.06176e-13
65.3 9.64291e-15
65.45 -1.35867e-13
65.6 -9.42261e-14
65.75 -5.65169e-14
65.9 8.6392e-15
66.05 -1.69872e-13
66.2 1.01964e-13
66.35 1.014e-15
66.5 9.26113e-14
66.65 -1.2932e-13
66.8 -1.62464e-13
66.95 -1.68358e-13
67.1 -1.92082e-13
67.25 2.21258e-13
67.4 2.4063e-13
67.55 7.38985e-14
67.7 1.36494e-13
67.85 -1.0469e-13
68 8.29175e-14
68.15 2.51664e-13
68.3 -5.39502e-14
68.45 2.09066e-13
68.6 2.43864e-13
68.75 -8.34162e-14
68.9 2.75651e-13
69.05 -1.94908e-14
69.2 8.59037e-14
69.35 -1.16477e-13
69.5 -1.95484e-13
69.65 2.68133e-14
69.8 -5.29065e-14
69.95 -5.85706e-14
70.1 8.82408e-14
70.25 4.42082e-14
70.4 -6.46497e-14
70.55 1.14507e-14
70.7 -2.0683e-14
70.85 2.78758e-13
71 -2.70146e-13
71.15 6.787e-14
71.3 -1.48825e-13
71.45 2.34522e-13
71.6 1.94144e-13
71.75 3.28779e-14
71.9 3.02414e-13
72.05 3.09754e-14
72.2 7.63884e-14
72.35 -5.9179e-14
72.5 4.81162e-14
72.65 2.93096e-14
72.8 1.96007e-13
72.95 2.81906e-13
73.1 2.21932e-13
73.25 7.34582e-14
73.4 2.25092e-13
73.55 6.94652e-15
73.7 -5.46795e-14
73.85 4.39581e-13
74 -2.77334e-14
74.15 -6.38201e-14
74.3 -5.30412e-14
74.45 7.22092e-15
74.6 1.40156e-13
74.75 2.66002e-13
74.9 1.39865e-14
75.05 1.01836e-13
75.2 3.01767e-13
75.35 2.55688e-13
75.5 3.45362e-13
75.65 4.52897e-13
75.8 4.09016e-14
75.95 1.70839e-13
76.1 1.79164e-13
76.25 -1.84462e-13
76.4 -1.27278e-13
76.55 -9.69977e-14
76.7 -1.63046e-13
76.85 -3.80435e-14
77 2.37461e-13
77.15 -6.07725e-14
77.3 -2.45466e-13
77.45 -1.36439e-13
77.6 -3.89637e-14
77.75 3.19664e-13
77.9 1.87897e-14
78.05 -1.44865e-13
78.2 2.49316e-13
78.35 -7.79172e-14
78.5 -1.1505e-13
78.65 -3.94595e-14
78.8 -1.44942e-13
78.95 -2.82087e-13
79.1 2.59791e-13
79.25 3.07584e-13
79.4 -6.56137e-14
79.55 3.18961e-13
79.7 -8.17106e-14
79.85 1.06238e-13


==> B_ij_im_DLP.dat <==
20 8.86879e-09
20.15 8.935e-09
20.3 9.00113e-09
20.45 9.06752e-09
20.6 9.13392e-09
20.75 9.2003e-09
20.9 9.26749e-09
21.05 9.33287e-09
21.2 9.39914e-09
21.35 9.4657e-09
21.5 9.52913e-09
21.65 9.5984e-09
21.8 9.66165e-09
21.95 9.73068e-09
22.1 9.79743e-09
22.25 9.86406e-09
22.4 9.93013e-09
22.55 9.99571e-09
22.7 1.00619e-08
22.85 1.01257e-08
23 1.01927e-08
23.15 1.02594e-08
23.3 1.03272e-08
23.45 1.03934e-08
23.6 1.04596e-08
23.75 1.05265e-08
23.9 1.05921e-08
24.05 1.06567e-08
24.2 1.07253e-08
24.35 1.07912e-08
24.5 1.08571e-08
24.65 1.09233e-08
24.8 1.09901e-08
24.95 1.10568e-08
25.1 1.11228e-08
25.25 1.11883e-08
25.4 1.12554e-08
25.55 1.13214e-08
25.7 1.13874e-08
25.85 1.14518e-08
26 1.15203e-08
26.15 1.15864e-08
26.3 1.16528e-08
26.45 1.17171e-08
26.6 1.17852e-08
26.75 1.18414e-08
26.9 1.19168e-08
27.05 1.19835e-08
27.2 1.20497e-08
27.35 1.21167e-08
27.5 1.21811e-08
27.65 1.22448e-08
27.8 1.23133e-08
27.95 1.23801e-08
28.1 1.24457e-08
28.25 1.25116e-08
28.4 1.25811e-08
28.55 1.26474e-08
28.7 1.27104e-08
28.85 1.27778e-08
29 1.28434e-08
29.15 1.29095e-08
29.3 1.29759e-08
29.45 1.3042e-08
29.6 1.31073e-08
29.75 1.31742e-08
29.9 1.32382e-08
30.05 1.33088e-08
30.2 1.33722e-08
30.35 1.34345e-08
30.5 1.3503e-08
30.65 1.35713e-08
30.8 1.36328e-08
30.95 1.37025e-08
31.1 1.37679e-08
31.25 1.38335e-08
31.4 1.38971e-08
31.55 1.39675e-08
31.7 1.40327e-08
31.85 1.40982e-08
32 1.41645e-08
32.15 1.42256e-08
32.3 1.42916e-08
32.45 1.43636e-08
32.6 1.44284e-08
32.75 1.44959e-08
32.9 1.45616e-08
33.05 1.46265e-08
33.2 1.46937e-08
33.35 1.47573e-08
33.5 1.48257e-08
33.65 1.489e-08
33.8 1.49527e-08
33.95 1.50214e-08
34.1 1.50874e-08
34.25 1.51516e-08
34.4 1.52203e-08
34.55 1.5281e-08
34.7 1.53505e-08
34.85 1.54189e-08
35 1.54827e-08
35.15 1.55487e-08
35.3 1.56142e-08
35.45 1.56626e-08
35.6 1.57298e-08
35.75 1.57985e-08
35.9 1.58598e-08
36.05 1.59444e-08
36.2 1.60183e-08
36.35 1.60569e-08
36.5 1.61286e-08
36.65 1.6189e-08
36.8 1.62579e-08
36.95 1.63235e-08
37.1 1.63906e-08
37.25 1.64551e-08
37.4 1.6521e-08
37.55 1.65867e-08
37.7 1.66536e-08
37.85 1.67161e-08
38 1.67835e-08
38.15 1.68467e-08
38.3 1.69124e-08
38.45 1.69818e-08
38.6 1.70442e-08
38.75 1.71121e-08
38.9 1.719e-08
39.05 1.72558e-08
39.2 1.73061e-08
39.35 1.73761e-08
39.5 1.74379e-08
39.65 1.75062e-08
39.8 1.75723e-08
39.95 1.76351e-08
40.1 1.77039e-08
40.25 1.77683e-08
40.4 1.78312e-08
40.55 1.79003e-08
40.7 1.79662e-08
40.85 1.80446e-08
41 1.80925e-08
41.15 1.81617e-08
41.3 1.82296e-08
41.45 1.8296e-08
41.6 1.836e-08
41.75 1.84288e-08
41.9 1.84894e-08
42.05 1.85551e-08
42.2 1.86245e-08
42.35 1.86896e-08
42.5 1.87493e-08
42.65 1.88543e-08
42.8 1.88863e-08
42.95 1.8946e-08
43.1 1.90201e-08
43.25 1.90759e-08
43.4 1.91419e-08
43.55 1.92115e-08
43.7 1.92791e-08
43.85 1.93805e-08
44 1.94045e-08
44.15 1.94738e-08
44.3 1.95398e-08
44.45 1.96032e-08
44.6 1.96684e-08
44.75 1.97324e-08
44.9 1.9835e-08
45.05 1.98702e-08
45.2 1.99358e-08
45.35 1.99945e-08
45.5 2.00624e-08
45.65 2.01345e-08
45.8 2.01906e-08
45.95 2.02622e-08
46.1 2.03216e-08
46.25 2.03904e-08
46.4 2.04545e-08
46.55 2.05368e-08
46.7 2.05851e-08
46.85 2.06528e-08
47 2.07234e-08
47.15 2.07827e-08
47.3 2.0853e-08
47.45 2.09092e-08
47.6 2.09794e-08
47.75 2.10432e-08
47.9 2.11084e-08
48.05 2.11796e-08
48.2 2.12445e-08
48.35 2.13003e-08
48.5 2.1375e-08
48.65 2.14394e-08
48.8 2.15023e-08
48.95 2.15641e-08
49.1 2.16326e-08
49.25 2.1695e-08
49.4 2.17668e-08
49.55 2.18236e-08
49.7 2.19029e-08
49.85 2.19602e-08
50 2.20222e-08
50.15 2.20843e-08
50.3 2.21544e-08
50.45 2.22189e-08
50.6 2.22805e-08
50.75 2.23504e-08
50.9 2.24196e-08
51.05 2.24789e-08
51.2 2.25503e-08
51.35 2.26519e-08
51.5 2.26724e-08
51.65 2.27459e-08
51.8 2.28108e-08
51.95 2.28854e-08
52.1 2.29415e-08
52.25 2.29976e-08
52.4 2.30636e-08
52.55 2.3127e-08
52.7 2.32022e-08
52.85 2.32691e-08
53 2.3335e-08
53.15 2.33908e-08
53.3 2.34633e-08
53.45 2.3529e-08
53.6 2.35827e-08
53.75 2.36488e-08
53.9 2.37158e-08
54.05 2.37796e-08
54.2 2.384e-08
54.35 2.39091e-08
54.5 2.39757e-08
54.65 2.40414e-08
54.8 2.41082e-08
54.95 2.41741e-08
55.1 2.42436e-08
55.25 2.42975e-08
55.4 2.4366e-08
55.55 2.44304e-08
55.7 2.4498e-08
55.85 2.45634e-08
56 2.46757e-08
56.15 2.46926e-08
56.3 2.47523e-08
56.45 2.48208e-08
56.6 2.48856e-08
56.75 2.49396e-08
56.9 2.50169e-08
57.05 2.50921e-08
57.2 2.51457e-08
57.35 2.52612e-08
57.5 2.529e-08
57.65 2.53401e-08
57.8 2.54139e-08
57.95 2.54687e-08
58.1 2.55444e-08
58.25 2.55963e-08
58.4 2.56743e-08
58.55 2.57314e-08
58.7 2.57939e-08
58.85 2.58677e-08
59 2.59257e-08
59.15 2.59872e-08
59.3 2.60505e-08
59.45 2.61181e-08
59.6 2.61931e-08
59.75 2.62433e-08
59.9 2.6364e-08
60.05 2.63763e-08
60.2 2.64406e-08
60.35 2.65077e-08
60.5 2.65734e-08
60.65 2.66459e-08
60.8 2.66994e-08
60.95 2.67757e-08
61.1 2.6843e-08
61.25 2.69087e-08
61.4 2.70249e-08
61.55 2.70244e-08
61.7 2.71035e-08
61.85 2.71679e-08
62 2.72e-08
62.15 2.73469e-08
62.3 2.73455e-08
62.45 2.74221e-08
62.6 2.75414e-08
62.75 2.7541e-08
62.9 2.76025e-08
63.05 2.76806e-08
63.2 2.7734e-08
63.35 2.78015e-08
63.5 2.78797e-08
63.65 2.79321e-08
63.8 2.79928e-08
63.95 2.80523e-08
64.1 2.81876e-08
64.25 2.82504e-08
64.4 2.82535e-08
64.55 2.83141e-08
64.7 2.83767e-08
64.85 2.8447e-08
65 2.85089e-08
65.15 2.85915e-08
65.3 2.87029e-08
65.45 2.8713e-08
65.6 2.87628e-08
65.75 2.88976e-08
65.9 2.8908e-08
66.05 2.89733e-08
66.2 2.90864e-08
66.35 2.91016e-08
66.5 2.91419e-08
66.65 2.92308e-08
66.8 2.92951e-08
66.95 2.93461e-08
67.1 2.94243e-08
67.25 2.9491e-08
67.4 2.95522e-08
67.55 2.9616e-08
67.7 2.96567e-08
67.85 2.97357e-08
68 2.97893e-08
68.15 2.98737e-08
68.3 2.99285e-08
68.45 2.99862e-08
68.6 3.00505e-08
68.75 3.01315e-08
68.9 3.018e-08
69.05 3.02498e-08
69.2 3.03171e-08
69.35 3.03805e-08
69.5 3.04374e-08
69.65 3.05194e-08
69.8 3.05652e-08
69.95 3.06289e-08
70.1 3.06915e-08
70.25 3.0777e-08
70.4 3.08219e-08
70.55 3.08919e-08
70.7 3.09498e-08
70.85 3.10122e-08
71 3.10842e-08
71.15 3.11398e-08
71.3 3.12204e-08
71.45 3.12709e-08
71.6 3.13402e-08
71.75 3.14181e-08
71.9 3.14605e-08
72.05 3.1542e-08
72.2 3.15903e-08
72.35 3.16558e-08
72.5 3.17223e-08
72.65 3.18032e-08
72.8 3.18501e-08
72.95 3.19141e-08
73.1 3.19726e-08
73.25 3.20492e-08
73.4 3.2171e-08
73.55 3.21863e-08
73.7 3.22346e-08
73.85 3.23095e-08
74 3.23565e-08
74.15 3.24243e-08
74.3 3.25547e-08
74.45 3.25499e-08
74.6 3.26238e-08
74.75 3.26775e-08
74.9 3.27491e-08
75.05 3.2822e-08
75.2 3.2868e-08
75.35 3.29275e-08
75.5 3.29953e-08
75.65 3.30755e-08
75.8 3.3144e-08
75.95 3.31972e-08
76.1 3.33214e-08
76.25 3.33147e-08
76.4 3.33979e-08
76.55 3.34351e-08
76.7 3.35099e-08
76.85 3.35683e-08
77 3.36331e-08
77.15 3.36975e-08
77.3 3.37718e-08
77.45 3.3893e-08
77.6 3.38872e-08
77.75 3.39569e-08
77.9 3.4035e-08
78.05 3.40895e-08
78.2 3.41465e-08
78.35 3.42114e-08
78.5 3.43413e-08
78.65 3.43367e-08
78.8 3.44181e-08
78.95 3.45307e-08
79.1 3.45301e-08
79.25 3.45876e-08
79.4 3.46489e-08
79.55 3.47197e-08
79.7 3.47847e-08
79.85 3.48477e-08


==> B_ij_im_bf.dat <==
20 3.74519e-14
20.15 3.7738e-14
20.3 3.80243e-14
20.45 3.83106e-14
20.6 3.85971e-14
20.75 3.88837e-14
20.9 3.91704e-14
21.05 3.94572e-14
21.2 3.97442e-14
21.35 4.00312e-14
21.5 4.03184e-14
21.65 4.06058e-14
21.8 4.08932e-14
21.95 4.11808e-14
22.1 4.14685e-14
22.25 4.17563e-14
22.4 4.20443e-14
22.55 4.23324e-14
22.7 4.26206e-14
22.85 4.29089e-14
23 4.31974e-14
23.15 4.3486e-14
23.3 4.37748e-14
23.45 4.40637e-14
23.6 4.43527e-14
23.75 4.46419e-14
23.9 4.49312e-14
24.05 4.52206e-14
24.2 4.55102e-14
24.35 4.57999e-14
24.5 4.60898e-14
24.65 4.63798e-14
24.8 4.66699e-14
24.95 4.69602e-14
25.1 4.72506e-14
25.25 4.75412e-14
25.4 4.78319e-14
25.55 4.81228e-14
25.7 4.84138e-14
25.85 4.8705e-14
26 4.89963e-14
26.15 4.92878e-14
26.3 4.95794e-14
26.45 4.98712e-14
26.6 5.01631e-14
26.75 5.04552e-14
26.9 5.07475e-14
27.05 5.10399e-14
27.2 5.13324e-14
27.35 5.16251e-14
27.5 5.1918e-14
27.65 5.2211e-14
27.8 5.25042e-14
27.95 5.27976e-14
28.1 5.30911e-14
28.25 5.33848e-14
28.4 5.36786e-14
28.55 5.39726e-14
28.7 5.42668e-14
28.85 5.45611e-14
29 5.48556e-14
29.15 5.51503e-14
29.3 5.54452e-14
29.45 5.57402e-14
29.6 5.60353e-14
29.75 5.63307e-14
29.9 5.66262e-14
30.05 5.69219e-14
30.2 5.72178e-14
30.35 5.75139e-14
30.5 5.78101e-14
30.65 5.81065e-14
30.8 5.84031e-14
30.95 5.86998e-14
31.1 5.89968e-14
31.25 5.92939e-14
31.4 5.95912e-14
31.55 5.98887e-14
31.7 6.01864e-14
31.85 6.04842e-14
32 6.07822e-14
32.15 6.10805e-14
32.3 6.13789e-14
32.45 6.16775e-14
32.6 6.19763e-14
32.75 6.22752e-14
32.9 6.25744e-14
33.05 6.28737e-14
33.2 6.31733e-14
33.35 6.3473e-14
33.5 6.3773e-14
33.65 6.40731e-14
33.8 6.43734e-14
33.95 6.46739e-14
34.1 6.49746e-14
34.25 6.52755e-14
34.4 6.55767e-14
34.55 6.5878e-14
34.7 6.61795e-14
34.85 6.64812e-14
35 6.67831e-14
35.15 6.70852e-14
35.3 6.73875e-14
35.45 6.76901e-14
35.6 6.79928e-14
35.75 6.82957e-14
35.9 6.85989e-14
36.05 6.89022e-14
36.2 6.92058e-14
36.35 6.95096e-14
36.5 6.98135e-14
36.65 7.01177e-14
36.8 7.04221e-14
36.95 7.07268e-14
37.1 7.10316e-14
37.25 7.13366e-14
37.4 7.16419e-14
37.55 7.19474e-14
37.7 7.22531e-14
37.85 7.2559e-14
38 7.28651e-14
38.15 7.31715e-14
38.3 7.34781e-14
38.45 7.37849e-14
38.6 7.40919e-14
38.75 7.43991e-14
38.9 7.47066e-14
39.05 7.50143e-14
39.2 7.53222e-14
39.35 7.56304e-14
39.5 7.59387e-14
39.65 7.62474e-14
39.8 7.65562e-14
39.95 7.68653e-14
40.1 7.71746e-14
40.25 7.74841e-14
40.4 7.77938e-14
40.55 7.81038e-14
40.7 7.84141e-14
40.85 7.87245e-14
41 7.90352e-14
41.15 7.93462e-14
41.3 7.96574e-14
41.45 7.99688e-14
41.6 8.02804e-14
41.75 8.05923e-14
41.9 8.09045e-14
42.05 8.12169e-14
42.2 8.15295e-14
42.35 8.18424e-14
42.5 8.21555e-14
42.65 8.24689e-14
42.8 8.27825e-14
42.95 8.30963e-14
43.1 8.34104e-14
43.25 8.37248e-14
43.4 8.40394e-14
43.55 8.43543e-14
43.7 8.46694e-14
43.85 8.49847e-14
44 8.53003e-14
44.15 8.56162e-14
44.3 8.59323e-14
44.45 8.62487e-14
44.6 8.65654e-14
44.75 8.68823e-14
44.9 8.71994e-14
45.05 8.75169e-14
45.2 8.78345e-14
45.35 8.81525e-14
45.5 8.84707e-14
45.65 8.87891e-14
45.8 8.91079e-14
45.95 8.94269e-14
46.1 8.97461e-14
46.25 9.00657e-14
46.4 9.03855e-14
46.55 9.07055e-14
46.7 9.10259e-14
46.85 9.13465e-14
47 9.16673e-14
47.15 9.19885e-14
47.3 9.23099e-14
47.45 9.26316e-14
47.6 9.29536e-14
47.75 9.32758e-14
47.9 9.35983e-14
48.05 9.39211e-14
48.2 9.42442e-14
48.35 9.45675e-14
48.5 9.48912e-14
48.65 9.52151e-14
48.8 9.55393e-14
48.95 9.58638e-14
49.1 9.61885e-14
49.25 9.65136e-14
49.4 9.68389e-14
49.55 9.71645e-14
49.7 9.74904e-14
49.85 9.78166e-14
50 9.81431e-14
50.15 9.84698e-14
50.3 9.87969e-14
50.45 9.91242e-14
50.6 9.94519e-14
50.75 9.97798e-14
50.9 1.00108e-13
51.05 1.00437e-13
51.2 1.00765e-13
51.35 1.01094e-13
51.5 1.01424e-13
51.65 1.01754e-13
51.8 1.02084e-13
51.95 1.02414e-13
52.1 1.02744e-13
52.25 1.03075e-13
52.4 1.03407e-13
52.55 1.03738e-13
52.7 1.0407e-13
52.85 1.04402e-13
53 1.04734e-13
53.15 1.05067e-13
53.3 1.054e-13
53.45 1.05734e-13
53.6 1.06067e-13
53.75 1.06401e-13
53.9 1.06735e-13
54.05 1.0707e-13
54.2 1.07405e-13
54.35 1.0774e-13
54.5 1.08076e-13
54.65 1.08411e-13
54.8 1.08748e-13
54.95 1.09084e-13
55.1 1.09421e-13
55.25 1.09758e-13
55.4 1.10095e-13
55.55 1.10433e-13
55.7 1.10771e-13
55.85 1.1111e-13
56 1.11448e-13
56.15 1.11787e-13
56.3 1.12127e-13
56.45 1.12466e-13
56.6 1.12806e-13
56.75 1.13147e-13
56.9 1.13487e-13
57.05 1.13828e-13
57.2 1.1417e-13
57.35 1.14511e-13
57.5 1.14853e-13
57.65 1.15196e-13
57.8 1.15538e-13
57.95 1.15881e-13
58.1 1.16224e-13
58.25 1.16568e-13
58.4 1.16912e-13
58.55 1.17256e-13
58.7 1.17601e-13
58.85 1.17946e-13
59 1.18291e-13
59.15 1.18637e-13
59.3 1.18983e-13
59.45 1.19329e-13
59.6 1.19676e-13
59.75 1.20023e-13
59.9 1.20371e-13
60.05 1.20718e-13
60.2 1.21066e-13
60.35 1.21415e-13
60.5 1.21764e-13
60.65 1.22113e-13
60.8 1.22462e-13
60.95 1.22812e-13
61.1 1.23162e-13
61.25 1.23513e-13
61.4 1.23864e-13
61.55 1.24215e-13
61.7 1.24566e-13
61.85 1.24918e-13
62 1.25271e-13
62.15 1.25623e-13
62.3 1.25976e-13
62.45 1.2633e-13
62.6 1.26683e-13
62.75 1.27038e-13
62.9 1.27392e-13
63.05 1.27747e-13
63.2 1.28102e-13
63.35 1.28458e-13
63.5 1.28813e-13
63.65 1.2917e-13
63.8 1.29526e-13
63.95 1.29883e-13
64.1 1.30241e-13
64.25 1.30598e-13
64.4 1.30957e-13
64.55 1.31315e-13
64.7 1.31674e-13
64.85 1.32033e-13
65 1.32393e-13
65.15 1.32753e-13
65.3 1.33113e-13
65.45 1.33474e-13
65.6 1.33835e-13
65.75 1.34196e-13
65.9 1.34558e-13
66.05 1.34921e-13
66.2 1.35283e-13
66.35 1.35646e-13
66.5 1.3601e-13
66.65 1.36373e-13
66.8 1.36738e-13
66.95 1.37102e-13
67.1 1.37467e-13
67.25 1.37832e-13
67.4 1.38198e-13
67.55 1.38564e-13
67.7 1.38931e-13
67.85 1.39297e-13
68 1.39665e-13
68.15 1.40032e-13
68.3 1.404e-13
68.45 1.40769e-13
68.6 1.41138e-13
68.75 1.41507e-13
68.9 1.41876e-13
69.05 1.42246e-13
69.2 1.42617e-13
69.35 1.42988e-13
69.5 1.43359e-13
69.65 1.43731e-13
69.8 1.44103e-13
69.95 1.44475e-13
70.1 1.44848e-13
70.25 1.45221e-13
70.4 1.45595e-13
70.55 1.45969e-13
70.7 1.46343e-13
70.85 1.46718e-13
71 1.47093e-13
71.15 1.47469e-13
71.3 1.47845e-13
71.45 1.48221e-13
71.6 1.48598e-13
71.75 1.48975e-13
71.9 1.49353e-13
72.05 1.49731e-13
72.2 1.5011e-13
72.35 1.50489e-13
72.5 1.50868e-13
72.65 1.51248e-13
72.8 1.51628e-13
72.95 1.52009e-13
73.1 1.5239e-13
73.25 1.52771e-13
73.4 1.53153e-13
73.55 1.53535e-13
73.7 1.53918e-13
73.85 1.54301e-13
74 1.54685e-13
74.15 1.55069e-13
74.3 1.55453e-13
74.45 1.55838e-13
74.6 1.56223e-13
74.75 1.56609e-13
74.9 1.56995e-13
75.05 1.57382e-13
75.2 1.57769e-13
75.35 1.58156e-13
75.5 1.58544e-13
75.65 1.58932e-13
75.8 1.59321e-13
75.95 1.5971e-13
76.1 1.60099e-13
76.25 1.6049e-13
76.4 1.6088e-13
76.55 1.61271e-13
76.7 1.61662e-13
76.85 1.62054e-13
77 1.62446e-13
77.15 1.62839e-13
77.3 1.63232e-13
77.45 1.63625e-13
77.6 1.64019e-13
77.75 1.64414e-13
77.9 1.64809e-13
78.05 1.65204e-13
78.2 1.656e-13
78.35 1.65996e-13
78.5 1.66393e-13
78.65 1.6679e-13
78.8 1.67187e-13
78.95 1.67586e-13
79.1 1.67984e-13
79.25 1.68383e-13
79.4 1.68782e-13
79.55 1.69182e-13
79.7 1.69582e-13
79.85 1.69983e-13


==> B_ij_im_bf_DLP.dat <==
20 8.8645e-09
20.15 8.93084e-09
20.3 8.99719e-09
20.45 9.06353e-09
20.6 9.12988e-09
20.75 9.19621e-09
20.9 9.26255e-09
21.05 9.32888e-09
21.2 9.39521e-09
21.35 9.46153e-09
21.5 9.52785e-09
21.65 9.59417e-09
21.8 9.66049e-09
21.95 9.7268e-09
22.1 9.79311e-09
22.25 9.85941e-09
22.4 9.92572e-09
22.55 9.99201e-09
22.7 1.00583e-08
22.85 1.01246e-08
23 1.01909e-08
23.15 1.02572e-08
23.3 1.03235e-08
23.45 1.03897e-08
23.6 1.0456e-08
23.75 1.05223e-08
23.9 1.05885e-08
24.05 1.06548e-08
24.2 1.07211e-08
24.35 1.07873e-08
24.5 1.08536e-08
24.65 1.09198e-08
24.8 1.09861e-08
24.95 1.10523e-08
25.1 1.11186e-08
25.25 1.11848e-08
25.4 1.1251e-08
25.55 1.13173e-08
25.7 1.13835e-08
25.85 1.14497e-08
26 1.15159e-08
26.15 1.15821e-08
26.3 1.16483e-08
26.45 1.17145e-08
26.6 1.17807e-08
26.75 1.18469e-08
26.9 1.19131e-08
27.05 1.19793e-08
27.2 1.20455e-08
27.35 1.21117e-08
27.5 1.21779e-08
27.65 1.2244e-08
27.8 1.23102e-08
27.95 1.23764e-08
28.1 1.24425e-08
28.25 1.25087e-08
28.4 1.25748e-08
28.55 1.2641e-08
28.7 1.27071e-08
28.85 1.27733e-08
29 1.28394e-08
29.15 1.29055e-08
29.3 1.29716e-08
29.45 1.30378e-08
29.6 1.31039e-08
29.75 1.317e-08
29.9 1.32361e-08
30.05 1.33022e-08
30.2 1.33683e-08
30.35 1.34344e-08
30.5 1.35005e-08
30.65 1.35666e-08
30.8 1.36327e-08
30.95 1.36987e-08
31.1 1.37648e-08
31.25 1.38309e-08
31.4 1.38969e-08
31.55 1.3963e-08
31.7 1.4029e-08
31.85 1.40951e-08
32 1.41611e-08
32.15 1.42272e-08
32.3 1.42932e-08
32.45 1.43592e-08
32.6 1.44253e-08
32.75 1.44913e-08
32.9 1.45573e-08
33.05 1.46233e-08
33.2 1.46893e-08
33.35 1.47553e-08
33.5 1.48213e-08
33.65 1.48873e-08
33.8 1.49533e-08
33.95 1.50193e-08
34.1 1.50852e-08
34.25 1.51512e-08
34.4 1.52172e-08
34.55 1.52831e-08
34.7 1.53491e-08
34.85 1.5415e-08
35 1.5481e-08
35.15 1.55469e-08
35.3 1.56128e-08
35.45 1.56788e-08
35.6 1.57447e-08
35.75 1.58106e-08
35.9 1.58765e-08
36.05 1.59424e-08
36.2 1.60083e-08
36.35 1.60742e-08
36.5 1.61401e-08
36.65 1.6206e-08
36.8 1.62719e-08
36.95 1.63378e-08
37.1 1.64036e-08
37.25 1.64695e-08
37.4 1.65354e-08
37.55 1.66012e-08
37.7 1.66671e-08
37.85 1.67329e-08
38 1.67987e-08
38.15 1.68646e-08
38.3 1.69304e-08
38.45 1.69962e-08
38.6 1.7062e-08
38.75 1.71278e-08
38.9 1.71936e-08
39.05 1.72594e-08
39.2 1.73252e-08
39.35 1.7391e-08
39.5 1.74568e-08
39.65 1.75225e-08
39.8 1.75883e-08
39.95 1.76541e-08
40.1 1.77198e-08
40.25 1.77856e-08
40.4 1.78513e-08
40.55 1.79171e-08
40.7 1.79828e-08
40.85 1.80485e-08
41 1.81142e-08
41.15 1.81799e-08
41.3 1.82456e-08
41.45 1.83113e-08
41.6 1.8377e-08
41.75 1.84427e-08
41.9 1.85084e-08
42.05 1.85741e-08
42.2 1.86397e-08
42.35 1.87054e-08
42.5 1.87711e-08
42.65 1.88367e-08
42.8 1.89024e-08
42.95 1.8968e-08
43.1 1.90336e-08
43.25 1.90993e-08
43.4 1.91649e-08
43.55 1.92305e-08
43.7 1.92961e-08
43.85 1.93617e-08
44 1.94273e-08
44.15 1.94929e-08
44.3 1.95584e-08
44.45 1.9624e-08
44.6 1.96896e-08
44.75 1.97551e-08
44.9 1.98207e-08
45.05 1.98862e-08
45.2 1.99518e-08
45.35 2.00173e-08
45.5 2.00828e-08
45.65 2.01484e-08
45.8 2.02139e-08
45.95 2.02794e-08
46.1 2.03449e-08
46.25 2.04104e-08
46.4 2.04759e-08
46.55 2.05413e-08
46.7 2.06068e-08
46.85 2.06723e-08
47 2.07377e-08
47.15 2.08032e-08
47.3 2.08686e-08
47.45 2.09341e-08
47.6 2.09995e-08
47.75 2.10649e-08
47.9 2.11303e-08
48.05 2.11957e-08
48.2 2.12611e-08
48.35 2.13265e-08
48.5 2.13919e-08
48.65 2.14573e-08
48.8 2.15227e-08
48.95 2.1588e-08
49.1 2.16534e-08
49.25 2.17187e-08
49.4 2.17841e-08
49.55 2.18494e-08
49.7 2.19147e-08
49.85 2.19801e-08
50 2.20454e-08
50.15 2.21107e-08
50.3 2.2176e-08
50.45 2.22413e-08
50.6 2.23066e-08
50.75 2.23718e-08
50.9 2.24371e-08
51.05 2.25024e-08
51.2 2.25676e-08
51.35 2.26329e-08
51.5 2.26981e-08
51.65 2.27633e-08
51.8 2.28286e-08
51.95 2.28938e-08
52.1 2.2959e-08
52.25 2.30242e-08
52.4 2.30894e-08
52.55 2.31546e-08
52.7 2.32197e-08
52.85 2.32849e-08
53 2.33501e-08
53.15 2.34152e-08
53.3 2.34804e-08
53.45 2.35455e-08
53.6 2.36106e-08
53.75 2.36758e-08
53.9 2.37409e-08
54.05 2.3806e-08
54.2 2.38711e-08
54.35 2.39362e-08
54.5 2.40013e-08
54.65 2.40663e-08
54.8 2.41314e-08
54.95 2.41965e-08
55.1 2.42615e-08
55.25 2.43265e-08
55.4 2.43916e-08
55.55 2.44566e-08
55.7 2.45216e-08
55.85 2.45866e-08
56 2.46516e-08
56.15 2.47166e-08
56.3 2.47816e-08
56.45 2.48466e-08
56.6 2.49115e-08
56.75 2.49765e-08
56.9 2.50415e-08
57.05 2.51064e-08
57.2 2.51713e-08
57.35 2.52363e-08
57.5 2.53012e-08
57.65 2.53661e-08
57.8 2.5431e-08
57.95 2.54959e-08
58.1 2.55608e-08
58.25 2.56256e-08
58.4 2.56905e-08
58.55 2.57553e-08
58.7 2.58202e-08
58.85 2.5885e-08
59 2.59499e-08
59.15 2.60147e-08
59.3 2.60795e-08
59.45 2.61443e-08
59.6 2.62091e-08
59.75 2.62739e-08
59.9 2.63387e-08
60.05 2.64034e-08
60.2 2.64682e-08
60.35 2.65329e-08
60.5 2.65977e-08
60.65 2.66624e-08
60.8 2.67271e-08
60.95 2.67919e-08
61.1 2.68566e-08
61.25 2.69213e-08
61.4 2.6986e-08
61.55 2.70506e-08
61.7 2.71153e-08
61.85 2.718e-08
62 2.72446e-08
62.15 2.73093e-08
62.3 2.73739e-08
62.45 2.74385e-08
62.6 2.75031e-08
62.75 2.75677e-08
62.9 2.76323e-08
63.05 2.76969e-08
63.2 2.77615e-08
63.35 2.78261e-08
63.5 2.78906e-08
63.65 2.79552e-08
63.8 2.80197e-08
63.95 2.80843e-08
64.1 2.81488e-08
64.25 2.82133e-08
64.4 2.82778e-08
64.55 2.83423e-08
64.7 2.84068e-08
64.85 2.84712e-08
65 2.85357e-08
65.15 2.86002e-08
65.3 2.86646e-08
65.45 2.8729e-08
65.6 2.87935e-08
65.75 2.88579e-08
65.9 2.89223e-08
66.05 2.89867e-08
66.2 2.90511e-08
66.35 2.91155e-08
66.5 2.91798e-08
66.65 2.92442e-08
66.8 2.93085e-08
66.95 2.93729e-08
67.1 2.94372e-08
67.25 2.95015e-08
67.4 2.95658e-08
67.55 2.96301e-08
67.7 2.96944e-08
67.85 2.97587e-08
68 2.9823e-08
68.15 2.98872e-08
68.3 2.99515e-08
68.45 3.00157e-08
68.6 3.00799e-08
68.75 3.01442e-08
68.9 3.02084e-08
69.05 3.02726e-08
69.2 3.03367e-08
69.35 3.04009e-08
69.5 3.04651e-08
69.65 3.05292e-08
69.8 3.05934e-08
69.95 3.06575e-08
70.1 3.07217e-08
70.25 3.07858e-08
70.4 3.08499e-08
70.55 3.0914e-08
70.7 3.09781e-08
70.85 3.10421e-08
71 3.11062e-08
71.15 3.11703e-08
71.3 3.12343e-08
71.45 3.12983e-08
71.6 3.13624e-08
71.75 3.14264e-08
71.9 3.14904e-08
72.05 3.15544e-08
72.2 3.16183e-08
72.35 3.16823e-08
72.5 3.17463e-08
72.65 3.18102e-08
72.8 3.18742e-08
72.95 3.19381e-08
73.1 3.2002e-08
73.25 3.20659e-08
73.4 3.21298e-08
73.55 3.21937e-08
73.7 3.22576e-08
73.85 3.23214e-08
74 3.23853e-08
74.15 3.24491e-08
74.3 3.25129e-08
74.45 3.25768e-08
74.6 3.26406e-08
74.75 3.27044e-08
74.9 3.27682e-08
75.05 3.28319e-08
75.2 3.28957e-08
75.35 3.29594e-08
75.5 3.30232e-08
75.65 3.30869e-08
75.8 3.31506e-08
75.95 3.32143e-08
76.1 3.3278e-08
76.25 3.33417e-08
76.4 3.34054e-08
76.55 3.34691e-08
76.7 3.35327e-08
76.85 3.35964e-08
77 3.366e-08
77.15 3.37236e-08
77.3 3.37872e-08
77.45 3.38508e-08
77.6 3.39144e-08
77.75 3.3978e-08
77.9 3.40415e-08
78.05 3.41051e-08
78.2 3.41686e-08
78.35 3.42321e-08
78.5 3.42957e-08
78.65 3.43592e-08
78.8 3.44227e-08
78.95 3.44861e-08
79.1 3.45496e-08
79.25 3.46131e-08
79.4 3.46765e-08
79.55 3.474e-08
79.7 3.48034e-08
79.85 3.48668e-08


==> B_ij_real.dat <==
20 6.02237e-10
20.15 6.02235e-10
20.3 6.02231e-10
20.45 6.02228e-10
20.6 6.02223e-10
20.75 6.02217e-10
20.9 6.02216e-10
21.05 6.02214e-10
21.2 6.02207e-10
21.35 6.02203e-10
21.5 6.02198e-10
21.65 6.02196e-10
21.8 6.0219e-10
21.95 6.02185e-10
22.1 6.02182e-10
22.25 6.02177e-10
22.4 6.02174e-10
22.55 6.02172e-10
22.7 6.02165e-10
22.85 6.0216e-10
23 6.02157e-10
23.15 6.0215e-10
23.3 6.02148e-10
23.45 6.02143e-10
23.6 6.02135e-10
23.75 6.02132e-10
23.9 6.0213e-10
24.05 6.02124e-10
24.2 6.02119e-10
24.35 6.02113e-10
24.5 6.0211e-10
24.65 6.02113e-10
24.8 6.02104e-10
24.95 6.02095e-10
25.1 6.02093e-10
25.25 6.02092e-10
25.4 6.02086e-10
25.55 6.02076e-10
25.7 6.02075e-10
25.85 6.02065e-10
26 6.02062e-10
26.15 6.02056e-10
26.3 6.02053e-10
26.45 6.02048e-10
26.6 6.02039e-10
26.75 6.02039e-10
26.9 6.02031e-10
27.05 6.02025e-10
27.2 6.02025e-10
27.35 6.02021e-10
27.5 6.02007e-10
27.65 6.02003e-10
27.8 6.01997e-10
27.95 6.01995e-10
28.1 6.01989e-10
28.25 6.01982e-10
28.4 6.01977e-10
28.55 6.01972e-10
28.7 6.01965e-10
28.85 6.0196e-10
29 6.01956e-10
29.15 6.01952e-10
29.3 6.01957e-10
29.45 6.01936e-10
29.6 6.01937e-10
29.75 6.01924e-10
29.9 6.0192e-10
30.05 6.01918e-10
30.2 6.01906e-10
30.35 6.01901e-10
30.5 6.01894e-10
30.65 6.01892e-10
30.8 6.01882e-10
30.95 6.01882e-10
31.1 6.01874e-10
31.25 6.01869e-10
31.4 6.01862e-10
31.55 6.01859e-10
31.7 6.0185e-10
31.85 6.01839e-10
32 6.01843e-10
32.15 6.0183e-10
32.3 6.01829e-10
32.45 6.01818e-10
32.6 6.0181e-10
32.75 6.01805e-10
32.9 6.018e-10
33.05 6.01792e-10
33.2 6.01789e-10
33.35 6.01779e-10
33.5 6.01772e-10
33.65 6.01766e-10
33.8 6.0176e-10
33.95 6.01754e-10
34.1 6.01752e-10
34.25 6.01742e-10
34.4 6.01735e-10
34.55 6.01725e-10
34.7 6.01737e-10
34.85 6.01718e-10
35 6.01712e-10
35.15 6.017e-10
35.3 6.01692e-10
35.45 6.01684e-10
35.6 6.01674e-10
35.75 6.0167e-10
35.9 6.01665e-10
36.05 6.01665e-10
36.2 6.01654e-10
36.35 6.01644e-10
36.5 6.01645e-10
36.65 6.0163e-10
36.8 6.01622e-10
36.95 6.01615e-10
37.1 6.01607e-10
37.25 6.01602e-10
37.4 6.01601e-10
37.55 6.01592e-10
37.7 6.01583e-10
37.85 6.01573e-10
38 6.01567e-10
38.15 6.01564e-10
38.3 6.01559e-10
38.45 6.01541e-10
38.6 6.01544e-10
38.75 6.01529e-10
38.9 6.01544e-10
39.05 6.0152e-10
39.2 6.01512e-10
39.35 6.01501e-10
39.5 6.01485e-10
39.65 6.01504e-10
39.8 6.01483e-10
39.95 6.01468e-10
40.1 6.01469e-10
40.25 6.01459e-10
40.4 6.01438e-10
40.55 6.01438e-10
40.7 6.01427e-10
40.85 6.01418e-10
41 6.01423e-10
41.15 6.01408e-10
41.3 6.01406e-10
41.45 6.01398e-10
41.6 6.01414e-10
41.75 6.01379e-10
41.9 6.01367e-10
42.05 6.01361e-10
42.2 6.01353e-10
42.35 6.01333e-10
42.5 6.01336e-10
42.65 6.01326e-10
42.8 6.01314e-10
42.95 6.0131e-10
43.1 6.01297e-10
43.25 6.01302e-10
43.4 6.0128e-10
43.55 6.01274e-10
43.7 6.01264e-10
43.85 6.01273e-10
44 6.01251e-10
44.15 6.01265e-10
44.3 6.01231e-10
44.45 6.01221e-10
44.6 6.01217e-10
44.75 6.01194e-10
44.9 6.01194e-10
45.05 6.01184e-10
45.2 6.01193e-10
45.35 6.01174e-10
45.5 6.01162e-10
45.65 6.01171e-10
45.8 6.01142e-10
45.95 6.0115e-10
46.1 6.01123e-10
46.25 6.01135e-10
46.4 6.01116e-10
46.55 6.01097e-10
46.7 6.01084e-10
46.85 6.01092e-10
47 6.01071e-10
47.15 6.01079e-10
47.3 6.01057e-10
47.45 6.01056e-10
47.6 6.01046e-10
47.75 6.01023e-10
47.9 6.01015e-10
48.05 6.00998e-10
48.2 6.01019e-10
48.35 6.00986e-10
48.5 6.01001e-10
48.65 6.00984e-10
48.8 6.00963e-10
48.95 6.00947e-10
49.1 6.00954e-10
49.25 6.00923e-10
49.4 6.00915e-10
49.55 6.00915e-10
49.7 6.0094e-10
49.85 6.00895e-10
50 6.00883e-10
50.15 6.00862e-10
50.3 6.00861e-10
50.45 6.00855e-10
50.6 6.00847e-10
50.75 6.0084e-10
50.9 6.0083e-10
51.05 6.00808e-10
51.2 6.008e-10
51.35 6.00815e-10
51.5 6.00782e-10
51.65 6.00778e-10
51.8 6.00777e-10
51.95 6.00748e-10
52.1 6.00744e-10
52.25 6.00737e-10
52.4 6.00745e-10
52.55 6.0071e-10
52.7 6.00701e-10
52.85 6.00701e-10
53 6.00692e-10
53.15 6.00668e-10
53.3 6.00679e-10
53.45 6.00656e-10
53.6 6.00643e-10
53.75 6.00632e-10
53.9 6.00639e-10
54.05 6.00597e-10
54.2 6.00603e-10
54.35 6.0059e-10
54.5 6.00577e-10
54.65 6.00562e-10
54.8 6.00561e-10
54.95 6.00541e-10
55.1 6.00543e-10
55.25 6.00523e-10
55.4 6.00543e-10
55.55 6.00502e-10
55.7 6.00489e-10
55.85 6.00498e-10
56 6.00482e-10
56.15 6.00467e-10
56.3 6.00463e-10
56.45 6.00449e-10
56.6 6.00442e-10
56.75 6.00442e-10
56.9 6.00408e-10
57.05 6.00429e-10
57.2 6.00417e-10
57.35 6.00409e-10
57.5 6.00401e-10
57.65 6.00358e-10
57.8 6.00344e-10
57.95 6.00373e-10
58.1 6.00358e-10
58.25 6.00323e-10
58.4 6.00343e-10
58.55 6.00284e-10
58.7 6.00286e-10
58.85 6.00255e-10
59 6.00288e-10
59.15 6.00234e-10
59.3 6.00239e-10
59.45 6.00228e-10
59.6 6.00206e-10
59.75 6.00213e-10
59.9 6.00207e-10
60.05 6.00209e-10
60.2 6.00155e-10
60.35 6.0014e-10
60.5 6.00122e-10
60.65 6.00118e-10
60.8 6.00109e-10
60.95 6.00101e-10
61.1 6.00086e-10
61.25 6.00088e-10
61.4 6.00103e-10
61.55 6.00048e-10
61.7 6.00064e-10
61.85 6.00024e-10
62 6.00034e-10
62.15 6.00001e-10
62.3 6.00001e-10
62.45 5.99997e-10
62.6 5.99974e-10
62.75 5.99969e-10
62.9 5.99942e-10
63.05 5.99988e-10
63.2 5.99941e-10
63.35 5.99908e-10
63.5 5.99907e-10
63.65 5.99876e-10
63.8 5.99955e-10
63.95 5.99909e-10
64.1 5.99881e-10
64.25 5.99877e-10
64.4 5.99893e-10
64.55 5.99834e-10
64.7 5.99841e-10
64.85 5.99784e-10
65 5.99771e-10
65.15 5.99789e-10
65.3 5.99758e-10
65.45 5.99775e-10
65.6 5.99769e-10
65.75 5.99739e-10
65.9 5.99703e-10
66.05 5.99765e-10
66.2 5.9967e-10
66.35 5.99658e-10
66.5 5.99645e-10
66.65 5.9968e-10
66.8 5.99657e-10
66.95 5.99654e-10
67.1 5.99665e-10
67.25 5.99571e-10
67.4 5.99554e-10
67.55 5.99546e-10
67.7 5.99541e-10
67.85 5.99588e-10
68 5.99496e-10
68.15 5.99499e-10
68.3 5.99507e-10
68.45 5.99452e-10
68.6 5.99463e-10
68.75 5.99469e-10
68.9 5.9944e-10
69.05 5.99422e-10
69.2 5.9939e-10
69.35 5.99449e-10
69.5 5.99453e-10
69.65 5.99363e-10
69.8 5.9937e-10
69.95 5.99369e-10
70.1 5.99321e-10
70.25 5.99298e-10
70.4 5.99325e-10
70.55 5.9927e-10
70.7 5.99292e-10
70.85 5.99269e-10
71 5.99363e-10
71.15 5.99241e-10
71.3 5.99266e-10
71.45 5.99197e-10
71.6 5.99185e-10
71.75 5.99166e-10
71.9 5.99181e-10
72.05 5.99153e-10
72.2 5.99132e-10
72.35 5.99134e-10
72.5 5.99099e-10
72.65 5.99092e-10
72.8 5.99087e-10
72.95 5.99064e-10
73.1 5.99052e-10
73.25 5.99042e-10
73.4 5.99016e-10
73.55 5.99004e-10
73.7 5.99036e-10
73.85 5.99026e-10
74 5.98976e-10
74.15 5.98947e-10
74.3 5.98945e-10
74.45 5.98912e-10
74.6 5.98871e-10
74.75 5.98864e-10
74.9 5.98864e-10
75.05 5.98852e-10
75.2 5.98863e-10
75.35 5.98834e-10
75.5 5.9882e-10
75.65 5.98864e-10
75.8 5.98807e-10
75.95 5.98756e-10
76.1 5.98736e-10
76.25 5.98797e-10
76.4 5.98841e-10
76.55 5.98742e-10
76.7 5.98746e-10
76.85 5.98686e-10
77 5.9864e-10
77.15 5.98703e-10
77.3 5.98784e-10
77.45 5.987e-10
77.6 5.98653e-10
77.75 5.98618e-10
77.9 5.9858e-10
78.05 5.98608e-10
78.2 5.98499e-10
78.35 5.98567e-10
78.5 5.98597e-10
78.65 5.98509e-10
78.8 5.9852e-10
78.95 5.98567e-10
79.1 5.98458e-10
79.25 5.98405e-10
79.4 5.98483e-10
79.55 5.98416e-10
79.7 5.98428e-10
79.85 5.98365e-10


==> B_ij_real_DLP.dat <==
20 -7.78029e-10
20.15 -7.77747e-10
20.3 -7.77554e-10
20.45 -7.77501e-10
20.6 -7.77541e-10
20.75 -7.77529e-10
20.9 -7.77923e-10
21.05 -7.77404e-10
21.2 -7.77399e-10
21.35 -7.77577e-10
21.5 -7.77074e-10
21.65 -7.77647e-10
21.8 -7.77015e-10
21.95 -7.77617e-10
22.1 -7.77568e-10
22.25 -7.77805e-10
22.4 -7.77733e-10
22.55 -7.772e-10
22.7 -7.77275e-10
22.85 -7.7685e-10
23 -7.76559e-10
23.15 -7.77578e-10
23.3 -7.77094e-10
23.45 -7.77036e-10
23.6 -7.77201e-10
23.75 -7.77407e-10
23.9 -7.77056e-10
24.05 -7.77099e-10
24.2 -7.77446e-10
24.35 -7.77981e-10
24.5 -7.77031e-10
24.65 -7.76918e-10
24.8 -7.77277e-10
24.95 -7.77329e-10
25.1 -7.7774e-10
25.25 -7.7713e-10
25.4 -7.77244e-10
25.55 -7.76846e-10
25.7 -7.77242e-10
25.85 -7.76448e-10
26 -7.77253e-10
26.15 -7.77233e-10
26.3 -7.77066e-10
26.45 -7.7768e-10
26.6 -7.77145e-10
26.75 -7.77095e-10
26.9 -7.76647e-10
27.05 -7.77131e-10
27.2 -7.77067e-10
27.35 -7.77676e-10
27.5 -7.76573e-10
27.65 -7.76174e-10
27.8 -7.7656e-10
27.95 -7.76417e-10
28.1 -7.76657e-10
28.25 -7.76525e-10
28.4 -7.78531e-10
28.55 -7.78531e-10
28.7 -7.76403e-10
28.85 -7.76891e-10
29 -7.76814e-10
29.15 -7.77068e-10
29.3 -7.7688e-10
29.45 -7.76799e-10
29.6 -7.7637e-10
29.75 -7.77551e-10
29.9 -7.76305e-10
30.05 -7.78718e-10
30.2 -7.76205e-10
30.35 -7.7576e-10
30.5 -7.76082e-10
30.65 -7.77423e-10
30.8 -7.75703e-10
30.95 -7.76108e-10
31.1 -7.76153e-10
31.25 -7.76354e-10
31.4 -7.75784e-10
31.55 -7.76625e-10
31.7 -7.7613e-10
31.85 -7.75724e-10
32 -7.76435e-10
32.15 -7.75711e-10
32.3 -7.75718e-10
32.45 -7.76602e-10
32.6 -7.75847e-10
32.75 -7.77404e-10
32.9 -7.75973e-10
33.05 -7.76264e-10
33.2 -7.75993e-10
33.35 -7.75497e-10
33.5 -7.75915e-10
33.65 -7.76345e-10
33.8 -7.75981e-10
33.95 -7.75167e-10
34.1 -7.75223e-10
34.25 -7.75298e-10
34.4 -7.76147e-10
34.55 -7.75164e-10
34.7 -7.76571e-10
34.85 -7.76337e-10
35 -7.75816e-10
35.15 -7.7503e-10
35.3 -7.74848e-10
35.45 -7.77074e-10
35.6 -7.75629e-10
35.75 -7.75845e-10
35.9 -7.75464e-10
36.05 -7.75492e-10
36.2 -7.73954e-10
36.35 -7.77592e-10
36.5 -7.76917e-10
36.65 -7.77383e-10
36.8 -7.76272e-10
36.95 -7.76542e-10
37.1 -7.75514e-10
37.25 -7.76244e-10
37.4 -7.76914e-10
37.55 -7.76515e-10
37.7 -7.75982e-10
37.85 -7.76581e-10
38 -7.76826e-10
38.15 -7.76934e-10
38.3 -7.7462e-10
38.45 -7.76584e-10
38.6 -7.76803e-10
38.75 -7.76974e-10
38.9 -7.74956e-10
39.05 -7.74941e-10
39.2 -7.76203e-10
39.35 -7.74681e-10
39.5 -7.77391e-10
39.65 -7.76859e-10
39.8 -7.77662e-10
39.95 -7.76893e-10
40.1 -7.75644e-10
40.25 -7.77105e-10
40.4 -7.77379e-10
40.55 -7.75979e-10
40.7 -7.76973e-10
40.85 -7.75044e-10
41 -7.80465e-10
41.15 -7.76068e-10
41.3 -7.76306e-10
41.45 -7.75183e-10
41.6 -7.75795e-10
41.75 -7.75481e-10
41.9 -7.80102e-10
42.05 -7.76257e-10
42.2 -7.73456e-10
42.35 -7.76419e-10
42.5 -7.77471e-10
42.65 -7.74171e-10
42.8 -7.76373e-10
42.95 -7.77203e-10
43.1 -7.76436e-10
43.25 -7.8243e-10
43.4 -7.82784e-10
43.55 -7.76991e-10
43.7 -7.76469e-10
43.85 -7.73048e-10
44 -7.77185e-10
44.15 -7.79959e-10
44.3 -7.76069e-10
44.45 -7.75849e-10
44.6 -7.74247e-10
44.75 -7.7651e-10
44.9 -7.70848e-10
45.05 -7.73605e-10
45.2 -7.73768e-10
45.35 -7.78284e-10
45.5 -7.77689e-10
45.65 -7.77398e-10
45.8 -7.77759e-10
45.95 -7.75701e-10
46.1 -7.77877e-10
46.25 -7.80299e-10
46.4 -7.77298e-10
46.55 -7.7285e-10
46.7 -7.77749e-10
46.85 -7.77589e-10
47 -7.7688e-10
47.15 -7.77459e-10
47.3 -7.76116e-10
47.45 -7.7622e-10
47.6 -7.75218e-10
47.75 -7.77671e-10
47.9 -7.81402e-10
48.05 -7.74007e-10
48.2 -7.76264e-10
48.35 -7.84709e-10
48.5 -7.74039e-10
48.65 -7.76356e-10
48.8 -7.76578e-10
48.95 -7.85442e-10
49.1 -7.75984e-10
49.25 -7.79001e-10
49.4 -7.76238e-10
49.55 -7.79076e-10
49.7 -7.75613e-10
49.85 -7.75772e-10
50 -7.76367e-10
50.15 -7.7903e-10
50.3 -7.7541e-10
50.45 -7.7735e-10
50.6 -7.77847e-10
50.75 -7.75557e-10
50.9 -7.76271e-10
51.05 -7.76299e-10
51.2 -7.76238e-10
51.35 -7.70068e-10
51.5 -7.77562e-10
51.65 -7.7605e-10
51.8 -7.7644e-10
51.95 -7.73376e-10
52.1 -7.76093e-10
52.25 -7.80127e-10
52.4 -7.79992e-10
52.55 -7.773e-10
52.7 -7.75826e-10
52.85 -7.76531e-10
53 -7.78234e-10
53.15 -7.76559e-10
53.3 -7.75963e-10
53.45 -7.77083e-10
53.6 -7.78762e-10
53.75 -7.77257e-10
53.9 -7.88967e-10
54.05 -7.77574e-10
54.2 -7.75398e-10
54.35 -7.78116e-10
54.5 -7.77608e-10
54.65 -7.76705e-10
54.8 -7.80239e-10
54.95 -7.80521e-10
55.1 -7.75748e-10
55.25 -7.80282e-10
55.4 -7.90104e-10
55.55 -7.91169e-10
55.7 -7.77472e-10
55.85 -7.77041e-10
56 -7.70261e-10
56.15 -7.77893e-10
56.3 -7.77709e-10
56.45 -7.76367e-10
56.6 -7.90842e-10
56.75 -7.79503e-10
56.9 -7.76397e-10
57.05 -7.79335e-10
57.2 -7.78645e-10
57.35 -7.70741e-10
57.5 -7.79381e-10
57.65 -7.79021e-10
57.8 -7.76528e-10
57.95 -7.78191e-10
58.1 -7.76765e-10
58.25 -7.76807e-10
58.4 -7.76871e-10
58.55 -7.84924e-10
58.7 -7.76852e-10
58.85 -7.7853e-10
59 -7.88264e-10
59.15 -7.94153e-10
59.3 -7.80735e-10
59.45 -7.80063e-10
59.6 -7.76286e-10
59.75 -7.77938e-10
59.9 -7.70669e-10
60.05 -7.78534e-10
60.2 -7.79448e-10
60.35 -7.79429e-10
60.5 -7.9215e-10
60.65 -7.77686e-10
60.8 -7.79652e-10
60.95 -7.78608e-10
61.1 -7.76938e-10
61.25 -7.79594e-10
61.4 -7.73192e-10
61.55 -7.7829e-10
61.7 -7.77454e-10
61.85 -7.81558e-10
62 -7.80174e-10
62.15 -7.70178e-10
62.3 -7.78076e-10
62.45 -7.79351e-10
62.6 -7.69273e-10
62.75 -7.79077e-10
62.9 -7.78469e-10
63.05 -7.79908e-10
63.2 -7.91312e-10
63.35 -7.85887e-10
63.5 -7.80695e-10
63.65 -7.90213e-10
63.8 -7.88622e-10
63.95 -7.79185e-10
64.1 -7.70172e-10
64.25 -7.72634e-10
64.4 -7.90744e-10
64.55 -7.79333e-10
64.7 -7.80071e-10
64.85 -7.91143e-10
65 -7.79637e-10
65.15 -7.81884e-10
65.3 -7.74524e-10
65.45 -7.77392e-10
65.6 -7.78043e-10
65.75 -7.72213e-10
65.9 -7.80222e-10
66.05 -7.78483e-10
66.2 -7.72708e-10
66.35 -7.80535e-10
66.5 -7.80649e-10
66.65 -7.84173e-10
66.8 -7.80639e-10
66.95 -7.79837e-10
67.1 -7.81115e-10
67.25 -7.82814e-10
67.4 -7.81408e-10
67.55 -7.81181e-10
67.7 -7.7886e-10
67.85 -7.89375e-10
68 -7.81064e-10
68.15 -7.78499e-10
68.3 -7.89298e-10
68.45 -7.79906e-10
68.6 -7.78924e-10
68.75 -7.78063e-10
68.9 -7.79812e-10
69.05 -7.91534e-10
69.2 -7.91669e-10
69.35 -7.61688e-10
69.5 -7.8015e-10
69.65 -7.78265e-10
69.8 -7.77576e-10
69.95 -7.76454e-10
70.1 -7.84294e-10
70.25 -7.8497e-10
70.4 -7.78004e-10
70.55 -7.91242e-10
70.7 -7.76682e-10
70.85 -7.802e-10
71 -7.91971e-10
71.15 -7.83583e-10
71.3 -7.79748e-10
71.45 -7.77901e-10
71.6 -7.92663e-10
71.75 -7.85601e-10
71.9 -7.79581e-10
72.05 -7.77836e-10
72.2 -7.78355e-10
72.35 -7.78861e-10
72.5 -7.90024e-10
72.65 -7.82528e-10
72.8 -7.88134e-10
72.95 -7.93882e-10
73.1 -7.76418e-10
73.25 -7.88412e-10
73.4 -7.74918e-10
73.55 -7.78646e-10
73.7 -7.83307e-10
73.85 -7.82986e-10
74 -7.77667e-10
74.15 -7.92159e-10
74.3 -7.75079e-10
74.45 -7.76865e-10
74.6 -7.88593e-10
74.75 -7.83023e-10
74.9 -7.9208e-10
75.05 -7.88868e-10
75.2 -7.80623e-10
75.35 -7.84511e-10
75.5 -7.82444e-10
75.65 -7.81662e-10
75.8 -7.83311e-10
75.95 -7.92759e-10
76.1 -7.77377e-10
76.25 -7.78066e-10
76.4 -7.82337e-10
76.55 -7.82363e-10
76.7 -7.78739e-10
76.85 -7.7659e-10
77 -7.82467e-10
77.15 -7.82382e-10
77.3 -7.92071e-10
77.45 -7.75469e-10
77.6 -7.7712e-10
77.75 -7.88203e-10
77.9 -7.84051e-10
78.05 -7.92511e-10
78.2 -7.85212e-10
78.35 -7.88733e-10
78.5 -7.70518e-10
78.65 -7.77318e-10
78.8 -7.84438e-10
78.95 -7.77401e-10
79.1 -7.5136e-10
79.25 -7.77072e-10
79.4 -7.81523e-10
79.55 -7.86481e-10
79.7 -7.8736e-10
79.85 -7.85834e-10


==> B_ij_real_bf.dat <==
20 6.02236e-10
20.15 6.02232e-10
20.3 6.02228e-10
20.45 6.02224e-10
20.6 6.0222e-10
20.75 6.02216e-10
20.9 6.02212e-10
21.05 6.02208e-10
21.2 6.02204e-10
21.35 6.022e-10
21.5 6.02196e-10
21.65 6.02192e-10
21.8 6.02187e-10
21.95 6.02183e-10
22.1 6.02179e-10
22.25 6.02175e-10
22.4 6.0217e-10
22.55 6.02166e-10
22.7 6.02162e-10
22.85 6.02157e-10
23 6.02153e-10
23.15 6.02148e-10
23.3 6.02144e-10
23.45 6.02139e-10
23.6 6.02135e-10
23.75 6.0213e-10
23.9 6.02125e-10
24.05 6.02121e-10
24.2 6.02116e-10
24.35 6.02111e-10
24.5 6.02107e-10
24.65 6.02102e-10
24.8 6.02097e-10
24.95 6.02092e-10
25.1 6.02088e-10
25.25 6.02083e-10
25.4 6.02078e-10
25.55 6.02073e-10
25.7 6.02068e-10
25.85 6.02063e-10
26 6.02058e-10
26.15 6.02053e-10
26.3 6.02048e-10
26.45 6.02043e-10
26.6 6.02037e-10
26.75 6.02032e-10
26.9 6.02027e-10
27.05 6.02022e-10
27.2 6.02017e-10
27.35 6.02011e-10
27.5 6.02006e-10
27.65 6.02001e-10
27.8 6.01995e-10
27.95 6.0199e-10
28.1 6.01985e-10
28.25 6.01979e-10
28.4 6.01974e-10
28.55 6.01968e-10
28.7 6.01963e-10
28.85 6.01957e-10
29 6.01951e-10
29.15 6.01946e-10
29.3 6.0194e-10
29.45 6.01934e-10
29.6 6.01929e-10
29.75 6.01923e-10
29.9 6.01917e-10
30.05 6.01911e-10
30.2 6.01906e-10
30.35 6.019e-10
30.5 6.01894e-10
30.65 6.01888e-10
30.8 6.01882e-10
30.95 6.01876e-10
31.1 6.0187e-10
31.25 6.01864e-10
31.4 6.01858e-10
31.55 6.01852e-10
31.7 6.01846e-10
31.85 6.0184e-10
32 6.01833e-10
32.15 6.01827e-10
32.3 6.01821e-10
32.45 6.01815e-10
32.6 6.01808e-10
32.75 6.01802e-10
32.9 6.01796e-10
33.05 6.01789e-10
33.2 6.01783e-10
33.35 6.01776e-10
33.5 6.0177e-10
33.65 6.01764e-10
33.8 6.01757e-10
33.95 6.0175e-10
34.1 6.01744e-10
34.25 6.01737e-10
34.4 6.01731e-10
34.55 6.01724e-10
34.7 6.01717e-10
34.85 6.01711e-10
35 6.01704e-10
35.15 6.01697e-10
35.3 6.0169e-10
35.45 6.01683e-10
35.6 6.01676e-10
35.75 6.0167e-10
35.9 6.01663e-10
36.05 6.01656e-10
36.2 6.01649e-10
36.35 6.01642e-10
36.5 6.01635e-10
36.65 6.01628e-10
36.8 6.0162e-10
36.95 6.01613e-10
37.1 6.01606e-10
37.25 6.01599e-10
37.4 6.01592e-10
37.55 6.01584e-10
37.7 6.01577e-10
37.85 6.0157e-10
38 6.01563e-10
38.15 6.01555e-10
38.3 6.01548e-10
38.45 6.0154e-10
38.6 6.01533e-10
38.75 6.01525e-10
38.9 6.01518e-10
39.05 6.0151e-10
39.2 6.01503e-10
39.35 6.01495e-10
39.5 6.01488e-10
39.65 6.0148e-10
39.8 6.01472e-10
39.95 6.01465e-10
40.1 6.01457e-10
40.25 6.01449e-10
40.4 6.01441e-10
40.55 6.01433e-10
40.7 6.01426e-10
40.85 6.01418e-10
41 6.0141e-10
41.15 6.01402e-10
41.3 6.01394e-10
41.45 6.01386e-10
41.6 6.01378e-10
41.75 6.0137e-10
41.9 6.01362e-10
42.05 6.01354e-10
42.2 6.01345e-10
42.35 6.01337e-10
42.5 6.01329e-10
42.65 6.01321e-10
42.8 6.01313e-10
42.95 6.01304e-10
43.1 6.01296e-10
43.25 6.01288e-10
43.4 6.01279e-10
43.55 6.01271e-10
43.7 6.01262e-10
43.85 6.01254e-10
44 6.01245e-10
44.15 6.01237e-10
44.3 6.01228e-10
44.45 6.0122e-10
44.6 6.01211e-10
44.75 6.01203e-10
44.9 6.01194e-10
45.05 6.01185e-10
45.2 6.01176e-10
45.35 6.01168e-10
45.5 6.01159e-10
45.65 6.0115e-10
45.8 6.01141e-10
45.95 6.01132e-10
46.1 6.01124e-10
46.25 6.01115e-10
46.4 6.01106e-10
46.55 6.01097e-10
46.7 6.01088e-10
46.85 6.01079e-10
47 6.0107e-10
47.15 6.0106e-10
47.3 6.01051e-10
47.45 6.01042e-10
47.6 6.01033e-10
47.75 6.01024e-10
47.9 6.01015e-10
48.05 6.01005e-10
48.2 6.00996e-10
48.35 6.00987e-10
48.5 6.00977e-10
48.65 6.00968e-10
48.8 6.00958e-10
48.95 6.00949e-10
49.1 6.0094e-10
49.25 6.0093e-10
49.4 6.00921e-10
49.55 6.00911e-10
49.7 6.00901e-10
49.85 6.00892e-10
50 6.00882e-10
50.15 6.00872e-10
50.3 6.00863e-10
50.45 6.00853e-10
50.6 6.00843e-10
50.75 6.00833e-10
50.9 6.00824e-10
51.05 6.00814e-10
51.2 6.00804e-10
51.35 6.00794e-10
51.5 6.00784e-10
51.65 6.00774e-10
51.8 6.00764e-10
51.95 6.00754e-10
52.1 6.00744e-10
52.25 6.00734e-10
52.4 6.00724e-10
52.55 6.00714e-10
52.7 6.00704e-10
52.85 6.00693e-10
53 6.00683e-10
53.15 6.00673e-10
53.3 6.00663e-10
53.45 6.00652e-10
53.6 6.00642e-10
53.75 6.00632e-10
53.9 6.00621e-10
54.05 6.00611e-10
54.2 6.006e-10
54.35 6.0059e-10
54.5 6.00579e-10
54.65 6.00569e-10
54.8 6.00558e-10
54.95 6.00548e-10
55.1 6.00537e-10
55.25 6.00526e-10
55.4 6.00516e-10
55.55 6.00505e-10
55.7 6.00494e-10
55.85 6.00483e-10
56 6.00473e-10
56.15 6.00462e-10
56.3 6.00451e-10
56.45 6.0044e-10
56.6 6.00429e-10
56.75 6.00418e-10
56.9 6.00407e-10
57.05 6.00396e-10
57.2 6.00385e-10
57.35 6.00374e-10
57.5 6.00363e-10
57.65 6.00352e-10
57.8 6.00341e-10
57.95 6.0033e-10
58.1 6.00318e-10
58.25 6.00307e-10
58.4 6.00296e-10
58.55 6.00285e-10
58.7 6.00273e-10
58.85 6.00262e-10
59 6.00251e-10
59.15 6.00239e-10
59.3 6.00228e-10
59.45 6.00216e-10
59.6 6.00205e-10
59.75 6.00193e-10
59.9 6.00182e-10
60.05 6.0017e-10
60.2 6.00158e-10
60.35 6.00147e-10
60.5 6.00135e-10
60.65 6.00123e-10
60.8 6.00112e-10
60.95 6.001e-10
61.1 6.00088e-10
61.25 6.00076e-10
61.4 6.00065e-10
61.55 6.00053e-10
61.7 6.00041e-10
61.85 6.00029e-10
62 6.00017e-10
62.15 6.00005e-10
62.3 5.99993e-10
62.45 5.99981e-10
62.6 5.99969e-10
62.75 5.99957e-10
62.9 5.99945e-10
63.05 5.99933e-10
63.2 5.9992e-10
63.35 5.99908e-10
63.5 5.99896e-10
63.65 5.99884e-10
63.8 5.99871e-10
63.95 5.99859e-10
64.1 5.99847e-10
64.25 5.99834e-10
64.4 5.99822e-10
64.55 5.99809e-10
64.7 5.99797e-10
64.85 5.99784e-10
65 5.99772e-10
65.15 5.99759e-10
65.3 5.99747e-10
65.45 5.99734e-10
65.6 5.99722e-10
65.75 5.99709e-10
65.9 5.99696e-10
66.05 5.99683e-10
66.2 5.99671e-10
66.35 5.99658e-10
66.5 5.99645e-10
66.65 5.99632e-10
66.8 5.99619e-10
66.95 5.99606e-10
67.1 5.99594e-10
67.25 5.99581e-10
67.4 5.99568e-10
67.55 5.99555e-10
67.7 5.99542e-10
67.85 5.99528e-10
68 5.99515e-10
68.15 5.99502e-10
68.3 5.99489e-10
68.45 5.99476e-10
68.6 5.99463e-10
68.75 5.99449e-10
68.9 5.99436e-10
69.05 5.99423e-10
69.2 5.9941e-10
69.35 5.99396e-10
69.5 5.99383e-10
69.65 5.99369e-10
69.8 5.99356e-10
69.95 5.99342e-10
70.1 5.99329e-10
70.25 5.99315e-10
70.4 5.99302e-10
70.55 5.99288e-10
70.7 5.99275e-10
70.85 5.99261e-10
71 5.99247e-10
71.15 5.99234e-10
71.3 5.9922e-10
71.45 5.99206e-10
71.6 5.99192e-10
71.75 5.99179e-10
71.9 5.99165e-10
72.05 5.99151e-10
72.2 5.99137e-10
72.35 5.99123e-10
72.5 5.99109e-10
72.65 5.99095e-10
72.8 5.99081e-10
72.95 5.99067e-10
73.1 5.99053e-10
73.25 5.99039e-10
73.4 5.99025e-10
73.55 5.9901e-10
73.7 5.98996e-10
73.85 5.98982e-10
74 5.98968e-10
74.15 5.98954e-10
74.3 5.98939e-10
74.45 5.98925e-10
74.6 5.98911e-10
74.75 5.98896e-10
74.9 5.98882e-10
75.05 5.98867e-10
75.2 5.98853e-10
75.35 5.98838e-10
75.5 5.98824e-10
75.65 5.98809e-10
75.8 5.98795e-10
75.95 5.9878e-10
76.1 5.98765e-10
76.25 5.98751e-10
76.4 5.98736e-10
76.55 5.98721e-10
76.7 5.98706e-10
76.85 5.98692e-10
77 5.98677e-10
77.15 5.98662e-10
77.3 5.98647e-10
77.45 5.98632e-10
77.6 5.98617e-10
77.75 5.98602e-10
77.9 5.98587e-10
78.05 5.98572e-10
78.2 5.98557e-10
78.35 5.98542e-10
78.5 5.98527e-10
78.65 5.98512e-10
78.8 5.98497e-10
78.95 5.98482e-10
79.1 5.98466e-10
79.25 5.98451e-10
79.4 5.98436e-10
79.55 5.98421e-10
79.7 5.98405e-10
79.85 5.9839e-10


==> B_ij_real_bf_DLP.dat <==
20 -7.99919e-10
20.15 -7.99904e-10
20.3 -7.9989e-10
20.45 -7.99875e-10
20.6 -7.99861e-10
20.75 -7.99846e-10
20.9 -7.99831e-10
21.05 -7.99816e-10
21.2 -7.99801e-10
21.35 -7.99785e-10
21.5 -7.9977e-10
21.65 -7.99754e-10
21.8 -7.99738e-10
21.95 -7.99723e-10
22.1 -7.99707e-10
22.25 -7.99691e-10
22.4 -7.99674e-10
22.55 -7.99658e-10
22.7 -7.99642e-10
22.85 -7.99625e-10
23 -7.99608e-10
23.15 -7.99591e-10
23.3 -7.99574e-10
23.45 -7.99557e-10
23.6 -7.9954e-10
23.75 -7.99523e-10
23.9 -7.99505e-10
24.05 -7.99488e-10
24.2 -7.9947e-10
24.35 -7.99452e-10
24.5 -7.99434e-10
24.65 -7.99416e-10
24.8 -7.99397e-10
24.95 -7.99379e-10
25.1 -7.9936e-10
25.25 -7.99342e-10
25.4 -7.99323e-10
25.55 -7.99304e-10
25.7 -7.99285e-10
25.85 -7.99266e-10
26 -7.99246e-10
26.15 -7.99227e-10
26.3 -7.99207e-10
26.45 -7.99187e-10
26.6 -7.99167e-10
26.75 -7.99147e-10
26.9 -7.99127e-10
27.05 -7.99107e-10
27.2 -7.99086e-10
27.35 -7.99066e-10
27.5 -7.99045e-10
27.65 -7.99024e-10
27.8 -7.99003e-10
27.95 -7.98982e-10
28.1 -7.9896e-10
28.25 -7.98939e-10
28.4 -7.98917e-10
28.55 -7.98896e-10
28.7 -7.98874e-10
28.85 -7.98852e-10
29 -7.98829e-10
29.15 -7.98807e-10
29.3 -7.98785e-10
29.45 -7.98762e-10
29.6 -7.98739e-10
29.75 -7.98716e-10
29.9 -7.98693e-10
30.05 -7.9867e-10
30.2 -7.98647e-10
30.35 -7.98623e-10
30.5 -7.98599e-10
30.65 -7.98576e-10
30.8 -7.98552e-10
30.95 -7.98527e-10
31.1 -7.98503e-10
31.25 -7.98479e-10
31.4 -7.98454e-10
31.55 -7.98429e-10
31.7 -7.98405e-10
31.85 -7.9838e-10
32 -7.98354e-10
32.15 -7.98329e-10
32.3 -7.98303e-10
32.45 -7.98278e-10
32.6 -7.98252e-10
32.75 -7.98226e-10
32.9 -7.982e-10
33.05 -7.98174e-10
33.2 -7.98147e-10
33.35 -7.9812e-10
33.5 -7.98094e-10
33.65 -7.98067e-10
33.8 -7.9804e-10
33.95 -7.98012e-10
34.1 -7.97985e-10
34.25 -7.97957e-10
34.4 -7.9793e-10
34.55 -7.97902e-10
34.7 -7.97874e-10
34.85 -7.97845e-10
35 -7.97817e-10
35.15 -7.97788e-10
35.3 -7.9776e-10
35.45 -7.97731e-10
35.6 -7.97702e-10
35.75 -7.97672e-10
35.9 -7.97643e-10
36.05 -7.97613e-10
36.2 -7.97584e-10
36.35 -7.97554e-10
36.5 -7.97523e-10
36.65 -7.97493e-10
36.8 -7.97463e-10
36.95 -7.97432e-10
37.1 -7.97401e-10
37.25 -7.9737e-10
37.4 -7.97339e-10
37.55 -7.97308e-10
37.7 -7.97276e-10
37.85 -7.97245e-10
38 -7.97213e-10
38.15 -7.97181e-10
38.3 -7.97149e-10
38.45 -7.97116e-10
38.6 -7.97084e-10
38.75 -7.97051e-10
38.9 -7.97018e-10
39.05 -7.96985e-10
39.2 -7.96951e-10
39.35 -7.96918e-10
39.5 -7.96884e-10
39.65 -7.9685e-10
39.8 -7.96816e-10
39.95 -7.96782e-10
40.1 -7.96748e-10
40.25 -7.96713e-10
40.4 -7.96678e-10
40.55 -7.96643e-10
40.7 -7.96608e-10
40.85 -7.96573e-10
41 -7.96537e-10
41.15 -7.96502e-10
41.3 -7.96466e-10
41.45 -7.96429e-10
41.6 -7.96393e-10
41.75 -7.96357e-10
41.9 -7.9632e-10
42.05 -7.96283e-10
42.2 -7.96246e-10
42.35 -7.96209e-10
42.5 -7.96171e-10
42.65 -7.96133e-10
42.8 -7.96096e-10
42.95 -7.96057e-10
43.1 -7.96019e-10
43.25 -7.95981e-10
43.4 -7.95942e-10
43.55 -7.95903e-10
43.7 -7.95864e-10
43.85 -7.95825e-10
44 -7.95785e-10
44.15 -7.95746e-10
44.3 -7.95706e-10
44.45 -7.95665e-10
44.6 -7.95625e-10
44.75 -7.95585e-10
44.9 -7.95544e-10
45.05 -7.95503e-10
45.2 -7.95462e-10
45.35 -7.9542e-10
45.5 -7.95379e-10
45.65 -7.95337e-10
45.8 -7.95295e-10
45.95 -7.95253e-10
46.1 -7.9521e-10
46.25 -7.95168e-10
46.4 -7.95125e-10
46.55 -7.95082e-10
46.7 -7.95038e-10
46.85 -7.94995e-10
47 -7.94951e-10
47.15 -7.94907e-10
47.3 -7.94863e-10
47.45 -7.94819e-10
47.6 -7.94774e-10
47.75 -7.94729e-10
47.9 -7.94684e-10
48.05 -7.94639e-10
48.2 -7.94593e-10
48.35 -7.94547e-10
48.5 -7.94501e-10
48.65 -7.94455e-10
48.8 -7.94409e-10
48.95 -7.94362e-10
49.1 -7.94315e-10
49.25 -7.94268e-10
49.4 -7.94221e-10
49.55 -7.94173e-10
49.7 -7.94125e-10
49.85 -7.94077e-10
50 -7.94029e-10
50.15 -7.9398e-10
50.3 -7.93932e-10
50.45 -7.93883e-10
50.6 -7.93833e-10
50.75 -7.93784e-10
50.9 -7.93734e-10
51.05 -7.93684e-10
51.2 -7.93634e-10
51.35 -7.93584e-10
51.5 -7.93533e-10
51.65 -7.93482e-10
51.8 -7.93431e-10
51.95 -7.9338e-10
52.1 -7.93328e-10
52.25 -7.93276e-10
52.4 -7.93224e-10
52.55 -7.93171e-10
52.7 -7.93119e-10
52.85 -7.93066e-10
53 -7.93013e-10
53.15 -7.92959e-10
53.3 -7.92906e-10
53.45 -7.92852e-10
53.6 -7.92798e-10
53.75 -7.92743e-10
53.9 -7.92688e-10
54.05 -7.92634e-10
54.2 -7.92578e-10
54.35 -7.92523e-10
54.5 -7.92467e-10
54.65 -7.92411e-10
54.8 -7.92355e-10
54.95 -7.92298e-10
55.1 -7.92242e-10
55.25 -7.92185e-10
55.4 -7.92127e-10
55.55 -7.9207e-10
55.7 -7.92012e-10
55.85 -7.91954e-10
56 -7.91896e-10
56.15 -7.91837e-10
56.3 -7.91778e-10
56.45 -7.91719e-10
56.6 -7.91659e-10
56.75 -7.916e-10
56.9 -7.9154e-10
57.05 -7.91479e-10
57.2 -7.91419e-10
57.35 -7.91358e-10
57.5 -7.91297e-10
57.65 -7.91236e-10
57.8 -7.91174e-10
57.95 -7.91112e-10
58.1 -7.9105e-10
58.25 -7.90987e-10
58.4 -7.90925e-10
58.55 -7.90862e-10
58.7 -7.90798e-10
58.85 -7.90735e-10
59 -7.90671e-10
59.15 -7.90606e-10
59.3 -7.90542e-10
59.45 -7.90477e-10
59.6 -7.90412e-10
59.75 -7.90347e-10
59.9 -7.90281e-10
60.05 -7.90215e-10
60.2 -7.90149e-10
60.35 -7.90082e-10
60.5 -7.90015e-10
60.65 -7.89948e-10
60.8 -7.89881e-10
60.95 -7.89813e-10
61.1 -7.89745e-10
61.25 -7.89677e-10
61.4 -7.89608e-10
61.55 -7.89539e-10
61.7 -7.8947e-10
61.85 -7.894e-10
62 -7.8933e-10
62.15 -7.8926e-10
62.3 -7.8919e-10
62.45 -7.89119e-10
62.6 -7.89048e-10
62.75 -7.88976e-10
62.9 -7.88905e-10
63.05 -7.88833e-10
63.2 -7.8876e-10
63.35 -7.88688e-10
63.5 -7.88615e-10
63.65 -7.88541e-10
63.8 -7.88468e-10
63.95 -7.88394e-10
64.1 -7.8832e-10
64.25 -7.88245e-10
64.4 -7.8817e-10
64.55 -7.88095e-10
64.7 -7.88019e-10
64.85 -7.87943e-10
65 -7.87867e-10
65.15 -7.87791e-10
65.3 -7.87714e-10
65.45 -7.87637e-10
65.6 -7.87559e-10
65.75 -7.87481e-10
65.9 -7.87403e-10
66.05 -7.87325e-10
66.2 -7.87246e-10
66.35 -7.87167e-10
66.5 -7.87087e-10
66.65 -7.87007e-10
66.8 -7.86927e-10
66.95 -7.86847e-10
67.1 -7.86766e-10
67.25 -7.86684e-10
67.4 -7.86603e-10
67.55 -7.86521e-10
67.7 -7.86439e-10
67.85 -7.86356e-10
68 -7.86273e-10
68.15 -7.8619e-10
68.3 -7.86106e-10
68.45 -7.86022e-10
68.6 -7.85938e-10
68.75 -7.85853e-10
68.9 -7.85768e-10
69.05 -7.85683e-10
69.2 -7.85597e-10
69.35 -7.85511e-10
69.5 -7.85424e-10
69.65 -7.85337e-10
69.8 -7.8525e-10
69.95 -7.85163e-10
70.1 -7.85075e-10
70.25 -7.84986e-10
70.4 -7.84898e-10
70.55 -7.84809e-10
70.7 -7.84719e-10
70.85 -7.8463e-10
71 -7.84539e-10
71.15 -7.84449e-10
71.3 -7.84358e-10
71.45 -7.84267e-10
71.6 -7.84175e-10
71.75 -7.84083e-10
71.9 -7.83991e-10
72.05 -7.83898e-10
72.2 -7.83805e-10
72.35 -7.83712e-10
72.5 -7.83618e-10
72.65 -7.83523e-10
72.8 -7.83429e-10
72.95 -7.83334e-10
73.1 -7.83238e-10
73.25 -7.83142e-10
73.4 -7.83046e-10
73.55 -7.8295e-10
73.7 -7.82853e-10
73.85 -7.82755e-10
74 -7.82658e-10
74.15 -7.82559e-10
74.3 -7.82461e-10
74.45 -7.82362e-10
74.6 -7.82263e-10
74.75 -7.82163e-10
74.9 -7.82063e-10
75.05 -7.81962e-10
75.2 -7.81861e-10
75.35 -7.8176e-10
75.5 -7.81658e-10
75.65 -7.81556e-10
75.8 -7.81453e-10
75.95 -7.8135e-10
76.1 -7.81247e-10
76.25 -7.81143e-10
76.4 -7.81039e-10
76.55 -7.80935e-10
76.7 -7.80829e-10
76.85 -7.80724e-10
77 -7.80618e-10
77.15 -7.80512e-10
77.3 -7.80405e-10
77.45 -7.80298e-10
77.6 -7.80191e-10
77.75 -7.80083e-10
77.9 -7.79974e-10
78.05 -7.79865e-10
78.2 -7.79756e-10
78.35 -7.79647e-10
78.5 -7.79537e-10
78.65 -7.79426e-10
78.8 -7.79315e-10
78.95 -7.79204e-10
79.1 -7.79092e-10
79.25 -7.7898e-10
79.4 -7.78867e-10
79.55 -7.78754e-10
79.7 -7.7864e-10
79.85 -7.78526e-10


==> NlogNsphere.txt <==
8192  32.05849
32768  147.96226
131072  670.76226
524288  2998.70187


==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 











==> meanRanksSphere.txt <==
8192  7.52862
32768  7.83126
131072  7.56604
524288  7.73528



==> memory_extracted_almond.txt <==
10  2.74784
30  2.76988
50  2.85765
70  2.95149
90  3.05571
100  3.11762


==> memory_extracted_almond_DLP.txt <==
10  3.54633
30  3.50569
50  3.54725
70  3.62567
90  3.70977
100  3.76599


==> memory_extracted_bunny.txt <==
10  4.44974
30  4.47396
50  4.59129
70  4.8144
90  5.09137
100  5.22573


==> memory_extracted_bunny_DLP.txt <==
10  6.29248
30  6.33452
50  6.51203
70  6.72676
90  6.97739
100  7.10434


==> memory_extracted_crankShaft.txt <==
10  5.01026
30  5.02929
50  5.08039
70  5.17356
90  5.30494
100  5.36593


==> memory_extracted_crankShaft_DLP.txt <==
10  6.80327
30  6.6848
50  6.72623
70  6.793
90  6.88357
100  6.94186


==> memory_extracted_sphere.txt <==
10  2.81441
30  2.81521
50  2.82544
70  2.88484
90  3.05583
100  3.15672


==> memory_extracted_sphere_DLP.txt <==
10  2.74773
30  2.70224
50  2.84174
70  3.02332
90  3.20219
100  3.28779


==> memory_not_extracted_almond.txt <==
10  2.82885
30  3.0299
50  3.22824
70  3.42093
90  3.61514
100  3.71032


==> memory_not_extracted_almond_DLP.txt <==
10  3.57907
30  3.67214
50  3.8277
70  4.00356
90  4.18073
100  4.27426


==> memory_not_extracted_bunny.txt <==
10  4.76196
30  5.44981
50  6.08641
70  6.68694
90  7.27008
100  7.55399


==> memory_not_extracted_bunny_DLP.txt <==
10  6.33468
30  6.68713
50  7.18797
70  7.72037
90  8.25864
100  8.53935


==> memory_not_extracted_crankShaft.txt <==
10  5.26216
30  5.87122
50  6.48572
70  7.08112
90  7.66037
100  7.95483


==> memory_not_extracted_crankShaft_DLP.txt <==
10  6.81089
30  7.06243
50  7.50653
70  8.02279
90  8.55433
100  8.82689


==> memory_not_extracted_sphere.txt <==
10  3.19863
30  3.98656
50  4.698
70  5.39579
90  6.07103
100  6.40195


==> memory_not_extracted_sphere_DLP.txt <==
10  3.29332
30  4.09145
50  4.79035
70  5.47604
90  6.16255
100  6.49726


==> reviewerFigs/NlogNsphere.txt <==
8192  32.05849
32768  147.96226
131072  670.76226
524288  2998.70187


==> reviewerFigs/meanRanksSphere.txt <==
8192  7.52862
32768  7.83126
131072  7.56604
524288  7.73528



==> reviewerFigs/sphereAsymptoticMem.txt <==
8192  .075
32768  .439
131072  2.3741
524288  15.676


==> reviewerFigs/sphereAsymptoticTimings.txt <==
8192  11.07
32768  51.17
131072  242.24
524288  1220.88


==> reviewerFigs/timePerDofSphere.txt <==
8192  9.1830
32768  13.4289
131072  18.0641
524288  26.1601


==> sphereAsymptoticMem.txt <==
8192  .075
32768  .439
131072  2.3741
524288  15.676


==> sphereAsymptoticTimings.txt <==
8192  11.07
32768  51.17
131072  242.24
524288  1220.88


==> timePerDofSphere.txt <==
8192  9.1830
32768  13.4289
131072  18.0641
524288  26.1601


==> timings_extracted_almond.txt <==
10  180.91
30  183.114
50  190.931
70  200.967
90  210.34
100  217.383


==> timings_extracted_almond_DLP.txt <==
10  272.527
30  268.28
50  267.25
70  279.732
90  286.848
100  294.121


==> timings_extracted_bunny.txt <==
10  272.673
10  275.582
50  285.065
70  301.095
90  323.938
100  332.139


==> timings_extracted_bunny_DLP.txt <==
10  463.834
30  468.007
50  481.77
70  502.575
90  528.236
100  540.122


==> timings_extracted_crankShaft.txt <==
10  315.452
30  318.6
50  318.745
70  327.683
90  338.438
100  342.006


==> timings_extracted_crankShaft_DLP.txt <==
10  512.258
30  496.218
50  497.607
70  507.37
90  519.169
100  518.279


==> timings_extracted_sphere.txt <==
10  149.143
30  150.024
50  151.749
70  155.843
90  169.606
100  177.66


==> timings_extracted_sphere_DLP.txt <==
10  152.96
30  148.447
50  156.906
70  168.383
90  179.688
100  186.489


==> timings_not_extracted_almond.txt <==
10  184.862
30  198.219
50  216.985
70  235.327
90  252.752
100  260.132


==> timings_not_extracted_almond_DLP.txt <==
10  271.502
30  279.217
50  293.063
70  302.296
90  321.594
100  327.55


==> timings_not_extracted_bunny.txt <==
10  283.044
30  331.851
50  383.59
70  430.208
90  460.623
100  489.885


==> timings_not_extracted_bunny_DLP.txt <==
10  464.509
30  481.666
50  515.295
70  562.408
90  594.318
100  616.617


==> timings_not_extracted_crankShaft.txt <==
10  322.397
30  363.127
50  407.99
70  457.811
90  501.154
100  521.877


==> timings_not_extracted_crankShaft_DLP.txt <==
10  503.702
30  514.936
50  550.415
70  586.392
90  629.965
100  654.589


==> timings_not_extracted_sphere.txt <==
10  163.953
30  207.91
50  254.654
70  291.949
90  330.375
100  355.875


==> timings_not_extracted_sphere_DLP.txt <==
10  177.596
30  220.236
50  264.737
70  306.12
90  354.547
100  369.222

